Bernstein-Type Bounds for Beta Distribution

This work obtains sharp closed-form exponential concentration inequalities of Bernstein type for the ubiquitous beta distribution, improving upon sub-gaussian and sub-gamma bounds previously studied in this context. The proof leverages a novel handy recursion of order 2 for central moments of the beta distribution, obtained from the hypergeometric representations of moments; this recursion is useful for obtaining explicit expressions for central moments and various tail approximations.

==> beta_2_98.csv <==
,eps,subgauss,subgamma
0,0.0,1.0,1.0
1,0.0002002002002002002,0.9999904186477605,0.99989740829804
2,0.0004004004004004004,0.9999616751418523,0.9995923433992656
3,0.0006006006006006007,0.9999137711346537,0.9990888828818415
4,0.0008008008008008008,0.9998467093799526,0.9983911170495314
5,0.001001001001001001,0.9997604937326826,0.9975031445694861
6,0.0012012012012012014,0.9996551291485537,0.9964290683170387
7,0.0014014014014014015,0.9995306216835778,0.9951729914217156
8,0.0016016016016016017,0.999386978493488,0.9937390135086779
9,0.0018018018018018018,0.999224207833054,0.992131227129825
10,0.002002002002002002,0.9990423190552906,0.9903537143788217
11,0.0022022022022022024,0.9988413226105626,0.988410543684353
12,0.0024024024024024027,0.9986212300455838,0.9863057667759642
13,0.0026026026026026027,0.9983820540023116,0.9840434158169027
14,0.002802802802802803,0.9981238082167367,0.9816275006984516
15,0.003003003003003003,0.9978465075175684,0.979062006490318
16,0.0032032032032032033,0.9975501678248153,0.9763508910417278
17,0.0034034034034034037,0.9972348061482623,0.9734980827279609
18,0.0036036036036036037,0.996900440585843,0.9705074783371644
19,0.003803803803803804,0.9965470903219091,0.9673829410923682
20,0.004004004004004004,0.9961747756253957,0.9641282988037402
21,0.004204204204204204,0.9957835178478833,0.9607473421462137
22,0.004404404404404405,0.9953733394215576,0.9572438230577349
23,0.004604604604604605,0.9949442638570655,0.9536214532534797
24,0.0048048048048048055,0.9944963157412692,0.9498839028515066
25,0.005005005005005005,0.9940295207348984,0.9460347991054185
26,0.005205205205205205,0.9935439055701001,0.9420777252397227
27,0.005405405405405406,0.9930394980478872,0.9380162193836877
28,0.005605605605605606,0.9925163270354858,0.9338537735996117
29,0.0058058058058058064,0.9919744224635823,0.9295938330015258
30,0.006006006006006006,0.9914138153234688,0.9252397949604716
31,0.006206206206206206,0.9908345376640899,0.9207950083926002
32,0.006406406406406407,0.9902366225889885,0.9162627731264534
33,0.006606606606606607,0.9896201042531532,0.9116463393458932
34,0.0068068068068068074,0.9889850178597669,0.906948907105259
35,0.007007007007007007,0.9883313996568562,0.902173625913432
36,0.007207207207207207,0.9876592869338441,0.897323594383599
37,0.007407407407407408,0.9869687180180032,0.8924018599456031
38,0.007607607607607608,0.9862597322708149,0.8874114186178773
39,0.0078078078078078084,0.9855323700842282,0.8823552148360535
40,0.008008008008008008,0.9847866728768268,0.8772361413354369
41,0.00820820820820821,0.984022683089896,0.8720570390846338
42,0.008408408408408409,0.9832404441833993,0.8668206972677153
43,0.008608608608608608,0.9824400006318564,0.8615298533123861
44,0.00880880880880881,0.9816213979201301,0.8561871929617255
45,0.009009009009009009,0.9807846825391185,0.8507953503871495
46,0.00920920920920921,0.9799299019813548,0.8453569083403294
47,0.00940940940940941,0.9790571047365141,0.8398743983418893
48,0.009609609609609611,0.9781663402868305,0.8343503009047811
49,0.00980980980980981,0.9772576591024208,0.8287870457903211
50,0.01001001001001001,0.9763311126365196,0.8231870122949417
51,0.010210210210210211,0.9753867533206237,0.817552529565795
52,0.01041041041041041,0.9744246345595478,0.8118858769434125
53,0.010610610610610612,0.9734448107263909,0.8061892843296964
54,0.010810810810810811,0.9724473371574168,0.8004649325795906
55,0.011011011011011011,0.9714322701468452,0.7947149539148421
56,0.011211211211211212,0.9703996669415573,0.7889414323583303
57,0.011411411411411412,0.9693495857357166,0.7831464041875041
58,0.011611611611611613,0.9682820856653029,0.7773318584055283
59,0.011811811811811812,0.9671972268025634,0.7714997372287983
60,0.012012012012012012,0.9660950701503788,0.7656519365895407
61,0.012212212212212213,0.9649756776365486,0.7597903066522721
62,0.012412412412412413,0.9638391121079921,0.7539166523429416
63,0.012612612612612614,0.9626854373248693,0.7480327338896339
64,0.012812812812812813,0.9615147179546211,0.7421402673737618
65,0.013013013013013013,0.9603270195659291,0.736240925290723
66,0.013213213213213214,0.9591224086225975,0.7303363371190429
67,0.013413413413413414,0.9579009524773554,0.7244280898970725
68,0.013613613613613615,0.956662719365583,0.7185177288063511
69,0.013813813813813814,0.9554077783989601,0.7126067577607869
70,0.014014014014014014,0.9541361995590395,0.7066966400008488
71,0.014214214214214215,0.952848053690746,0.7007887986920015
72,0.014414414414414415,0.9515434124957995,0.694884617526656
73,0.014614614614614616,0.9502223485260671,0.6889854413289364
74,0.014814814814814815,0.9488849351768412,0.6830925766616106
75,0.015015015015015015,0.9475312466800467,0.6772072924345544
76,0.015215215215215216,0.9461613580973781,0.6713308205141585
77,0.015415415415415416,0.9447753453133657,0.6654643563331154
78,0.015615615615615617,0.9433732850283739,0.6596090595000547
79,0.015815815815815818,0.9419552547515319,0.653766054408523
80,0.016016016016016016,0.9405213327935956,0.6479364308448335
81,0.016216216216216217,0.939071598259746,0.6421212445943352
82,0.01641641641641642,0.9376061310423197,0.6363215180456787
83,0.016616616616616616,0.936125011813478,0.6305382407926804
84,0.016816816816816817,0.9346283220178099,0.6247723702334066
85,0.01701701701701702,0.933116143864875,0.619024832166129
86,0.017217217217217216,0.9315885603216838,0.6132965213818163
87,0.017417417417417418,0.9300456551051177,0.6075883022528521
88,0.01761761761761762,0.9284875126742904,0.6019010093176911
89,0.01781781781781782,0.9269142182228495,0.5962354478611785
90,0.018018018018018018,0.9253258576712218,0.5905923944902807
91,0.01821821821821822,0.9237225176588011,0.5849725977049909
92,0.01841841841841842,0.9221042855360813,0.5793767784641924
93,0.018618618618618618,0.9204712493567346,0.5738056307462734
94,0.01881881881881882,0.9188234978696362,0.5682598221043063
95,0.01901901901901902,0.9171611205108365,0.5627399942156202
96,0.019219219219219222,0.9154842073954819,0.5572467634256059
97,0.01941941941941942,0.9137928493096846,0.5517807212856055
98,0.01961961961961962,0.9120871377023445,0.5463424350847575
99,0.019819819819819822,0.9103671646769206,0.5409324483756734
100,0.02002002002002002,0.9086330229831565,0.535551281493837
101,0.02022022022022022,0.906884806008759,0.5301994320706288
102,0.020420420420420422,0.9051226077710316,0.5248773755398872
103,0.02062062062062062,0.9033465229084633,0.5195855656379289
104,0.02082082082082082,0.9015566466722753,0.5143244348969596
105,0.021021021021021023,0.8997530749179241,0.5090943951318169
106,0.021221221221221224,0.8979359040965644,0.5038958379199947
107,0.02142142142142142,0.8961052312464723,0.49872913507490724
108,0.021621621621621623,0.8942611539844284,0.49359463911235535
109,0.021821821821821824,0.8924037704970639,0.48849268371017446
110,0.022022022022022022,0.8905331795321699,0.48342358416103637
111,0.022222222222222223,0.8886494803899705,0.4783876378183975
112,0.022422422422422424,0.8867527729143613,0.4733851245355843
113,0.022622622622622622,0.8848431574841149,0.4684163070980148
114,0.022822822822822823,0.882920735004053,0.4634814316485603
115,0.023023023023023025,0.8809856068961877,0.4585807281060595
116,0.023223223223223226,0.8790378750908324,0.4537144105769964
117,0.023423423423423424,0.8770776420176835,0.4488826777603659
118,0.023623623623623625,0.875105010596873,0.444085713345747
119,0.023823823823823826,0.8731200842299957,0.4393236864046161
120,0.024024024024024024,0.871122966791109,0.4345967517749292
121,0.024224224224224225,0.869113762617709,0.42990505043901117
122,0.024424424424424426,0.8670925765016808,0.42524870989479174
123,0.024624624624624624,0.8650595136802292,0.42062784452042984
124,0.024824824824824825,0.8630146798267844,0.416042555932372
125,0.025025025025025027,0.8609581810418899,0.4114929333368963
126,0.025225225225225228,0.8588901238440695,0.40697905387518946
127,0.025425425425425426,0.8568106151606764,0.40250098296201325
128,0.025625625625625627,0.8547197623187248,0.3980587746180158
129,0.025825825825825828,0.8526176730357062,0.3936524717957463
130,0.026026026026026026,0.8505044554103894,0.38928210669943264
131,0.026226226226226227,0.8483802179136077,0.3849477010985843
132,0.02642642642642643,0.8462450693790325,0.3806492666354848
133,0.02662662662662663,0.8440991189939354,0.37638680512663786
134,0.026826826826826827,0.8419424762899397,0.37216030885823465
135,0.02702702702702703,0.839775251133762,0.36796976087570854
136,0.02722722722722723,0.8375975537179459,0.3638151352674495
137,0.027427427427427428,0.8354094945515879,0.3596963974427431
138,0.02762762762762763,0.8332111844510561,0.35561350440400985
139,0.02782782782782783,0.831002734530706,0.3515664050134137
140,0.028028028028028028,0.8287842561935895,0.34755504025391276
141,0.02822822822822823,0.8265558611221624,0.3435793434848245
142,0.02842842842842843,0.8243176612689893,0.33963924069198115
143,0.02862862862862863,0.8220697688474481,0.3357346507325456
144,0.02882882882882883,0.8198122963224337,0.33186548557456524
145,0.02902902902902903,0.817545356401064,0.3280316505313361
146,0.029229229229229232,0.8152690620233869,0.3242330444906533
147,0.02942942942942943,0.8129835263530922,0.32046956013902167
148,0.02962962962962963,0.8106888627682264,0.3167410841809011
149,0.029829829829829832,0.8083851848519134,0.31304749755306316
150,0.03003003003003003,0.8060726063830822,0.30938867563413197
151,0.03023023023023023,0.8037512413272018,0.3057644884493839
152,0.030430430430430432,0.8014212038270239,0.3021748008708824
153,0.030630630630630633,0.7990826081933369,0.29861947281301976
154,0.03083083083083083,0.7967355688957287,0.2950983594235422
155,0.031031031031031032,0.7943802005533626,0.29161131127012896
156,0.031231231231231234,0.7920166179257647,0.2881581745226023
157,0.031431431431431435,0.7896449359036264,0.2847387911308376
158,0.031631631631631636,0.7872652694996204,0.28135299899844896
159,0.03183183183183183,0.7848777338392329,0.2780006321523205
160,0.03203203203203203,0.7824824441516124,0.2746815209080547
161,0.03223223223223223,0.7800795157604371,0.2713954920314115
162,0.032432432432432434,0.7776690640747994,0.26814236889580406
163,0.032632632632632635,0.775251204580112,0.26492197163592535
164,0.03283283283283284,0.7728260528290329,0.2617341172975712
165,0.03303303303303304,0.7703937244324138,0.2585786199837315
166,0.03323323323323323,0.7679543350502699,0.25545529099701536
167,0.033433433433433433,0.7655080003827733,0.25236393897847764
168,0.033633633633633635,0.7630548361612729,0.24930437004291572
169,0.033833833833833836,0.7605949581393368,0.24627638791069853
170,0.03403403403403404,0.7581284820838239,0.24327979403619682
171,0.03423423423423424,0.7556555237659812,0.2403143877328768
172,0.03443443443443443,0.7531761989525706,0.23737996629512173
173,0.034634634634634634,0.7506906233970239,0.2344763251168439
174,0.034834834834834835,0.7481989128306289,0.23160325780695076
175,0.035035035035035036,0.7457011829537468,0.22876055630172404
176,0.03523523523523524,0.7431975494270601,0.22594801097417472
177,0.03543543543543544,0.7406881278628551,0.2231654107404337
178,0.03563563563563564,0.7381730338163377,0.2204125431632353
179,0.035835835835835834,0.7356523827769835,0.21768919455255464
180,0.036036036036036036,0.7331262901599237,0.21499515006345388
181,0.03623623623623624,0.7305948712973677,0.21233019379119683
182,0.03643643643643644,0.7280582414300625,0.2096941088636847
183,0.03663663663663664,0.7255165156987912,0.20708667753127133
184,0.03683683683683684,0.7229698091359089,0.20450768125400967
185,0.03703703703703704,0.7204182366569204,0.20195690078638512
186,0.037237237237237236,0.7178619130520969,0.1994341162595871
187,0.03743743743743744,0.7153009529781347,0.19693910726137118
188,0.03763763763763764,0.7127354709498569,0.19447165291356389
189,0.03783783783783784,0.7101655813319574,0.19203153194725917
190,0.03803803803803804,0.7075913983307889,0.18961852277575725
191,0.03823823823823824,0.7050130359861956,0.18723240356529391
192,0.038438438438438444,0.7024306081633916,0.18487295230360917
193,0.03863863863863864,0.6998442285448859,0.18253994686640138
194,0.03883883883883884,0.6972540106224523,0.18023316508171472
195,0.03903903903903904,0.6946600676891502,0.17795238479230516
196,0.03923923923923924,0.6920625128313915,0.1756973839160287
197,0.03943943943943944,0.6894614589210574,0.17346794050429878
198,0.039639639639639644,0.6868570186076649,0.17126383279865381
199,0.03983983983983984,0.6842493043105852,0.16908483928547882
200,0.04004004004004004,0.6816384282113109,0.166930738748923
201,0.04024024024024024,0.6790245022457781,0.1648013103220545
202,0.04044044044044044,0.676407638096739,0.16269633353629295
203,0.04064064064064064,0.6737879471861891,0.160615588369159
204,0.040840840840840845,0.6711655406678477,0.15855885529038127
205,0.041041041041041046,0.6685405294196943,0.15652591530639767
206,0.04124124124124124,0.6659130240365584,0.15451655000329015
207,0.04144144144144144,0.6632831348227674,0.15253054158818846
208,0.04164164164164164,0.6606509717848491,0.1505676729291813
209,0.041841841841841844,0.6580166446242939,0.14862772759376802
210,0.042042042042042045,0.6553802627303719,0.14671048988588833
211,0.042242242242242246,0.6527419351730106,0.1448157448815623
212,0.04244244244244245,0.6501017706957309,0.14294327846317642
213,0.04264264264264264,0.6474598777086428,0.1410928773524467
214,0.04284284284284284,0.6448163642815002,0.13926432914209277
215,0.043043043043043044,0.6421713381368188,0.13745742232625455
216,0.043243243243243246,0.6395249066430525,0.13567194632968213
217,0.04344344344344345,0.6368771768078334,0.1339076915357295
218,0.04364364364364365,0.6342282552712736,0.13216444931318336
219,0.04384384384384384,0.6315782482993294,0.1304420120419544
220,0.044044044044044044,0.6289272617772295,0.12874017313766187
221,0.044244244244244245,0.6262754012029661,0.12705872707513804
222,0.044444444444444446,0.6236227716808518,0.12539746941088206
223,0.04464464464464465,0.620969477915139,0.12375619680448767
224,0.04484484484484485,0.6183156242037072,0.12213470703907471
225,0.04504504504504505,0.6156613144318132,0.1205327990407478
226,0.045245245245245244,0.6130066520659095,0.11895027289710838
227,0.045445445445445445,0.6103517401475286,0.11738692987484617
228,0.04564564564564565,0.6076966812872333,0.11584257243643321
229,0.04584584584584585,0.6050415776586362,0.11431700425594486
230,0.04604604604604605,0.6023865309924847,0.11281003023403169
231,0.04624624624624625,0.5997316425708163,0.11132145651206453
232,0.04644644644644645,0.5970770132211809,0.10985109048547566
233,0.046646646646646646,0.5944227433109327,0.10839874081631774
234,0.04684684684684685,0.5917689327415906,0.10696421744506267
235,0.04704704704704705,0.5891156809432689,0.10554733160166052
236,0.04724724724724725,0.5864630868691779,0.10414789581588033
237,0.04744744744744745,0.5838112489901938,0.10276572392695178
238,0.04764764764764765,0.5811602652894998,0.10140063109252825
239,0.04784784784784785,0.5785102332572986,0.10005243379699048
240,0.04804804804804805,0.5758612498855938,0.09872094985910934
241,0.04824824824824825,0.5732134116630458,0.09740599843908682
242,0.04844844844844845,0.5705668145698966,0.09610740004499245
243,0.04864864864864865,0.5679215540729675,0.09482497653861403
244,0.04884884884884885,0.5652777251207299,0.09355855114073862
245,0.049049049049049054,0.5626354221384469,0.09230794843588153
246,0.04924924924924925,0.5599947390233876,0.0910729943764797
247,0.04944944944944945,0.5573557691401156,0.08985351628656522
248,0.04964964964964965,0.5547186053158497,0.08864934286493557
249,0.04984984984984985,0.5520833398358965,0.087460304187835
250,0.05005005005005005,0.5494500644391588,0.08628623171116252
251,0.050250250250250254,0.5468188703137158,0.0851269582722221
252,0.050450450450450456,0.544189848092477,0.08398231809102726
253,0.05065065065065065,0.5415630878489112,0.08285214677117682
254,0.05085085085085085,0.5389386790928481,0.08173628130031338
255,0.05105105105105105,0.5363167107663549,0.08063456005017924
256,0.051251251251251254,0.5336972712396867,0.07954682277628147
257,0.051451451451451455,0.5310804483073107,0.07847291061718097
258,0.051651651651651656,0.5284663291840065,0.07741266609341556
259,0.05185185185185186,0.5258550005010387,0.0763659331060714
260,0.05205205205205205,0.523246548302406,0.07533255693501335
261,0.05225225225225225,0.5206410580411636,0.07431238423678595
262,0.052452452452452454,0.5180386145758207,0.07330526304219716
263,0.052652652652652655,0.5154393021668132,0.07231104275359504
264,0.05285285285285286,0.5128432044730507,0.07132957414184847
265,0.05305305305305306,0.5102504045485379,0.07036070934304234
266,0.05325325325325326,0.5076609848390717,0.06940430185489786
267,0.05345345345345345,0.5050750271790126,0.0684602065329273
268,0.053653653653653655,0.5024926127881304,0.06752827958633338
269,0.053853853853853856,0.4999138222685259,0.0666083785736628
270,0.05405405405405406,0.49733873560162606,0.06570036239822316
271,0.05425425425425426,0.494767432145255,0.06480409130327204
272,0.05445445445445446,0.4921999906307785,0.06391942686698729
273,0.054654654654654654,0.48963648916032415,0.06304623199722718
274,0.054854854854854855,0.48707700520407515,0.06218437092608877
275,0.055055055055055056,0.4845216155976395,0.06133370920427227
276,0.05525525525525526,0.4819703965394926,0.06049411369526009
277,0.05545545545545546,0.47942342358849493,0.05966545256931727
278,0.05565565565565566,0.4768807716614833,0.05884759529732204
279,0.05585585585585586,0.4743425150309366,0.05804041264443268
280,0.056056056056056056,0.471808727322715,0.05724377666359903
281,0.05625625625625626,0.46927948151387355,0.05645756068892402
282,0.05645645645645646,0.46675484993054905,0.055681639328884265
283,0.05665665665665666,0.46423490424592034,0.05491588845941353
284,0.05685685685685686,0.46171971547824237,0.054160185216858295
285,0.05705705705705706,0.4592093539889529,0.05341440799080932
286,0.05725725725725726,0.45670388948085255,0.052678436416816916
287,0.05745745745745746,0.4542033909963579,0.051952151368994955
288,0.05765765765765766,0.45170792691582623,0.051235434952519636
289,0.05785785785785786,0.44921756495595405,0.05052817049602876
290,0.05805805805805806,0.4467323721682467,0.04983024254392672
291,0.05825825825825826,0.4442524149375603,0.0491415368486004
292,0.058458458458458464,0.44177775898071586,0.04846194036255153
293,0.058658658658658665,0.43930846934518425,0.04779134123045029
294,0.05885885885885886,0.4368446104078427,0.04712962878111456
295,0.05905905905905906,0.43438624587380237,0.04647669351942048
296,0.05925925925925926,0.4319334387753067,0.045832427118148146
297,0.05945945945945946,0.42948625147070024,0.045196722409767055
298,0.059659659659659664,0.4270447456434673,0.04456947337816576
299,0.059859859859859865,0.4246089823013411,0.04395057515032997
300,0.06006006006006006,0.4221790217754822,0.04333992398797281
301,0.06026026026026026,0.41975492371972606,0.042737417279121705
302,0.06046046046046046,0.4173367471099001,0.04214295352966522
303,0.06066066066066066,0.41492455024320934,0.041556432354864066
304,0.060860860860860864,0.4125183907376899,0.04097775447082929
305,0.061061061061061066,0.410118325531731,0.040406821685971865
306,0.06126126126126127,0.40772441088366473,0.039843536892426354
307,0.06146146146146146,0.405336702371423,0.039287804057452545
308,0.06166166166166166,0.4029552548922611,0.038739528214817624
309,0.061861861861861864,0.4005801226625488,0.038198615456162786
310,0.062062062062062065,0.3982113592176269,0.03766497292235633
311,0.062262262262262266,0.39584901741173034,0.03713850879483692
312,0.06246246246246247,0.393493149417976,0.03661913228694929
313,0.06266266266266267,0.39114380672841637,0.03610675363527546
314,0.06286286286286287,0.388801040154158,0.035601284090963824
315,0.06306306306306307,0.38646489982554344,0.03510263591105881
316,0.06326326326326327,0.384135435192398,0.03461072234983348
317,0.06346346346346346,0.38181269502434023,0.0341254576501275
318,0.06366366366366366,0.37949672741115353,0.03364675703469264
319,0.06386386386386386,0.37718757976322365,0.03317453669754827
320,0.06406406406406406,0.37488529881203575,0.03270871379534872
321,0.06426426426426426,0.37258993061073453,0.032249206438764715
322,0.06446446446446447,0.3703015205347454,0.03179593368388082
323,0.06466466466466467,0.3680201132824566,0.03134881552361082
324,0.06486486486486487,0.3657457528759619,0.03090777287913299
325,0.06506506506506507,0.3634784826618635,0.030472727591346793
326,0.06526526526526527,0.3612183453121341,0.03004360241235302
327,0.06546546546546547,0.3589653828250381,0.029620320996958785
328,0.06566566566566567,0.3567196365261119,0.029202807894209253
329,0.06586586586586587,0.35448114706920203,0.028790988538946995
330,0.06606606606606608,0.35224995443756063,0.028384789243401626
331,0.06626626626626626,0.350026097944999,0.02798413718880964
332,0.06646646646646646,0.34780961623709644,0.027588960417067033
333,0.06666666666666667,0.34560054729246703,0.027199187822415608
334,0.06686686686686687,0.34339892842408093,0.02681474914316379
335,0.06706706706706707,0.34120479628064077,0.026435574953443966
336,0.06726726726726727,0.3390181868480136,0.026061596655006628
337,0.06746746746746747,0.3368391354507162,0.025692746469053233
338,0.06766766766766767,0.33466767675345466,0.02532895742810838
339,0.06786786786786787,0.33250384476271655,0.02497016336793211
340,0.06806806806806807,0.33034767282841604,0.024616298919473922
341,0.06826826826826828,0.3281991936455911,0.0242672995008689
342,0.06846846846846848,0.3260584392561521,0.023923101309477085
343,0.06866866866866868,0.32392544105068155,0.023583641313966678
344,0.06886886886886887,0.32180022977028416,0.023248857246442246
345,0.06906906906906907,0.319682835508487,0.022918687594618323
346,0.06926926926926927,0.31757328771318905,0.022593071594039345
347,0.06946946946946947,0.31547161518865974,0.022271949220346532
348,0.06966966966966967,0.3133778460975852,0.021955261181592266
349,0.06986986986986987,0.311292007963163,0.021642948910602713
350,0.07007007007007007,0.30921412767124334,0.021334954557389305
351,0.07027027027027027,0.30714423147251774,0.02103122098160934
352,0.07047047047047048,0.3050823449847531,0.0207316917450766
353,0.07067067067067068,0.3030284931950712,0.02043631110432206
354,0.07087087087087088,0.300982700462274,0.02014502400320553
355,0.07107107107107108,0.2989449905192121,0.019857776065578304
356,0.07127127127127128,0.2969153864751982,0.019574513587997465
357,0.07147147147147148,0.2948939108184627,0.019295183532492023
358,0.07167167167167167,0.2928805854186532,0.01901973351938133
359,0.07187187187187187,0.29087543152937423,0.018748111820146015
360,0.07207207207207207,0.2888784697907706,0.018480267350351836
361,0.07227227227227227,0.28688972023215026,0.018216149662626514
362,0.07247247247247247,0.284909202274648,0.017955708939689983
363,0.07267267267267268,0.2829369347339288,0.017698895987438075
364,0.07287287287287288,0.28097293582293026,0.01744566222808008
365,0.07307307307307308,0.2790172231546439,0.01719595969333
366,0.07327327327327328,0.27706981374493406,0.016949741017652047
367,0.07347347347347348,0.27513072401539485,0.01670695943156015
368,0.07367367367367368,0.2731999697962432,0.01646756875497179
369,0.07387387387387388,0.27127756632924854,0.01623152339061621
370,0.07407407407407408,0.2693635282706982,0.015998778317496996
371,0.07427427427427427,0.26745786969439767,0.015769289084409208
372,0.07447447447447447,0.2655606040947052,0.015543011803510864
373,0.07467467467467467,0.26367174438960095,0.015319903143949121
374,0.07487487487487487,0.26179130292378866,0.015099920325540955
375,0.07507507507507508,0.25991929147183046,0.014883021112508128
376,0.07527527527527528,0.25805572124131343,0.014669163807266947
377,0.07547547547547548,0.25620060287604807,0.014458307244272228
378,0.07567567567567568,0.2543539464592976,0.014250410783915679
379,0.07587587587587588,0.2525157615170374,0.014045434306478642
380,0.07607607607607608,0.25068605702124436,0.013843338206138948
381,0.07627627627627628,0.24886484139321505,0.013644083385031943
382,0.07647647647647648,0.2470521225069132,0.013447631247365484
383,0.07667667667667669,0.2452479076923443,0.01325394369358881
384,0.07687687687687689,0.24345220373895812,0.013062983114615177
385,0.07707707707707707,0.24166501689907768,0.012874712386098034
386,0.07727727727727728,0.23988635289135463,0.012689094862760632
387,0.07747747747747748,0.23811621690425025,0.012506094372779044
388,0.07767767767767768,0.23635461359954157,0.01232567521221803
389,0.07787787787787788,0.23460154711585138,0.012147802139520032
390,0.07807807807807808,0.23285702107220288,0.011972440370046777
391,0.07827827827827828,0.23112103857159694,0.011799555570673323
392,0.07847847847847848,0.2293936022046124,0.01162911385443463
393,0.07867867867867868,0.22767471405302858,0.011461081775223949
394,0.07887887887887889,0.22596437569346886,0.011295426322543212
395,0.07907907907907909,0.2242625882010656,0.011132114916305001
396,0.07927927927927929,0.22256935215314524,0.010971115401685898
397,0.07947947947947949,0.22088466763293366,0.010812396044030925
398,0.07967967967967968,0.21920853423327985,0.010655925523808925
399,0.07987987987987988,0.2175409510603989,0.01050167293161847
400,0.08008008008008008,0.2158819167376332,0.010349607763244222
401,0.08028028028028028,0.21423142940923082,0.010199699914763218
402,0.08048048048048048,0.2125894867441405,0.010051919677701132
403,0.08068068068068068,0.210956085939824,0.009906237734237848
404,0.08088088088088088,0.20933122372608332,0.00976262515246245
405,0.08108108108108109,0.2077148963689038,0.009621053381676993
406,0.08128128128128129,0.20610709967431154,0.00948149424774905
407,0.08148148148148149,0.204507828992245,0.009343919948512419
408,0.08168168168168169,0.2029170792204409,0.009208303049216071
409,0.08188188188188189,0.2013348448083318,0.009074616478020677
410,0.08208208208208209,0.19976111976095767,0.008942833521542574
411,0.08228228228228228,0.19819589764288834,0.008812927820444908
412,0.08248248248248248,0.1966391715821574,0.008684873365075424
413,0.08268268268268268,0.19509093427420837,0.00855864449115089
414,0.08288288288288288,0.19355117798584917,0.008434215875487514
415,0.08308308308308308,0.19201989455921764,0.008311562531777256
416,0.08328328328328329,0.19049707541575633,0.008190659806409605
417,0.08348348348348349,0.18898271156019533,0.008071483374338516
418,0.08368368368368369,0.1874767935845442,0.007954009234994185
419,0.08388388388388389,0.1859793116720907,0.007838213708239308
420,0.08408408408408409,0.18449025560140747,0.007724073430369474
421,0.08428428428428429,0.1830096147503648,0.007611565350157476
422,0.08448448448448449,0.18153737810015014,0.0075006667249409515
423,0.0846846846846847,0.1800735342392923,0.007391355116753339
424,0.0848848848848849,0.178618071367692,0.007283608388497529
425,0.08508508508508508,0.17717097730065612,0.007177404700161988
426,0.08528528528528528,0.17573223947293612,0.007072722505079069
427,0.08548548548548549,0.17430184494277084,0.006969540546225068
428,0.08568568568568569,0.17287978039593183,0.0068678378525617026
429,0.08588588588588589,0.1714660321497711,0.006767593735418716
430,0.08608608608608609,0.17006058615727188,0.00666878778491721
431,0.08628628628628629,0.1686634280111002,0.006571399866433436
432,0.08648648648648649,0.16727454294765828,0.006475410117102573
433,0.08668668668668669,0.1658939158511383,0.006380798942362303
434,0.0868868868868869,0.1645215312575766,0.006287547012535717
435,0.0870870870870871,0.16315737335890762,0.00619563525945329
436,0.0872872872872873,0.1618014260070173,0.00610504487311352
437,0.0874874874874875,0.16045367271779518,0.006015757298381929
438,0.08768768768768768,0.15911409667518484,0.005927754231728077
439,0.08788788788788789,0.15778268073523255,0.005841017618000227
440,0.08808808808808809,0.15645940743013356,0.005755529647237337
441,0.08828828828828829,0.15514425897227505,0.005671272751518084
442,0.08848848848848849,0.15383721725827595,0.005588229601846433
443,0.08868868868868869,0.15253826387302302,0.00550638310507362
444,0.08888888888888889,0.15124738009370262,0.005425716400856018
445,0.0890890890890891,0.1499645468938278,0.005346212858648701
446,0.0892892892892893,0.1486897449472605,0.0052678560747342566
447,0.0894894894894895,0.14742295463222807,0.005190629869286584
448,0.0896896896896897,0.1461641560353339,0.005114518283469326
449,0.0898898898898899,0.14491332895556197,0.005039505576568581
450,0.0900900900900901,0.14367045290827432,0.00496557622315958
451,0.0902902902902903,0.14243550712920175,0.004892714910307023
452,0.09049049049049049,0.14120847057842684,0.004820906534798696
453,0.09069069069069069,0.13998932194435892,0.004750136200412091
454,0.09089089089089089,0.1387780396477012,0.0046803892152136595
455,0.09109109109109109,0.13757460184540865,0.0046116510888904345
456,0.0912912912912913,0.13637898643463756,0.004543907530113639
457,0.0914914914914915,0.1351911710566847,0.004477144443933986
458,0.0916916916916917,0.13401113310091772,0.00441134792920834
459,0.0918918918918919,0.13283884970869456,0.00434650427605747
460,0.0920920920920921,0.1316742977772728,0.004282599963354522
461,0.0922922922922923,0.1305174539637081,0.004219621656243892
462,0.0924924924924925,0.12936829468874134,0.004157556203690272
463,0.0926926926926927,0.12822679614067398,0.004096390636057437
464,0.0928928928928929,0.1270929342792321,0.004036112162716589
465,0.09309309309309309,0.12596668483941734,0.003976708169683834
466,0.09329329329329329,0.12484802333534586,0.003918166217286571
467,0.09349349349349349,0.12373692506407462,0.0038604740378585284
468,0.0936936936936937,0.1226333651094136,0.0038036195334629347
469,0.0938938938938939,0.12153731834572502,0.0037475907736438194
470,0.0940940940940941,0.12044875944170882,0.0036923759932049457
471,0.0942942942942943,0.11936766286417343,0.0036379635900161077
472,0.0944944944944945,0.11829400288179248,0.0035843421228465935
473,0.0946946946946947,0.1172277535688467,0.0035315003092253935
474,0.0948948948948949,0.1161688888089505,0.0034794270233280008
475,0.0950950950950951,0.11511738229876342,0.0034281112938893887
476,0.0952952952952953,0.11407320755168572,0.0033775423021429637
477,0.0954954954954955,0.11303633790153833,0.003327709379785217
478,0.0956956956956957,0.11200674650622626,0.0032786020069657112
479,0.0958958958958959,0.11098440635138566,0.0032302098103022345
480,0.0960960960960961,0.10996929025401417,0.003182522560920745
481,0.0962962962962963,0.10896137086608425,0.0031355301725199238
482,0.0964964964964965,0.10796062067813914,0.0030892226994599947
483,0.0966966966966967,0.1069670120228713,0.003043590334875556
484,0.0968968968968969,0.1059805170786833,0.0029986234088122095
485,0.0970970970970971,0.10500110787323028,0.00295431238638663
486,0.0972972972972973,0.10402875628694457,0.002910647865969903
487,0.0974974974974975,0.1030634340565415,0.002867620577393822
488,0.0976976976976977,0.10210511277850665,0.0028252213801798712
489,0.0978978978978979,0.10115376391256414,0.0027834412617906965
490,0.09809809809809811,0.10020935878512555,0.002742271335903739
491,0.09829829829829831,0.09927186859271984,0.002701702840706858
492,0.0984984984984985,0.0983412644054033,0.002661727137215611
493,0.0986986986986987,0.09741751717014967,0.0026223357076119967
494,0.0988988988988989,0.09650059771422088,0.0025835201536044297
495,0.0990990990990991,0.09559047674851662,0.0025452721948086253
496,0.0992992992992993,0.0946871248709042,0.0025075836671492446
497,0.0994994994994995,0.09379051256952763,0.002470446521282004
498,0.0996996996996997,0.09290061022609587,0.002433852821036032
499,0.0998998998998999,0.09201738811915011,0.002397794741876237
500,0.1001001001001001,0.09114081642731005,0.002362264569385442
501,0.10030030030030031,0.09027086523249882,0.0023272546977660884
502,0.10050050050050051,0.08940750452314626,0.0022927576283612284
503,0.10070070070070071,0.08855070419737071,0.002258765968194633
504,0.10090090090090091,0.08770043406613937,0.0022252724285297585
505,0.10110110110110111,0.08685666385640575,0.002192269823447361
506,0.1013013013013013,0.0860193632142263,0.0021597510684415473
507,0.1015015015015015,0.0851885017078535,0.002127709179033995
508,0.1017017017017017,0.08436404883080784,0.002096137269406242
509,0.1019019019019019,0.08354597400492617,0.0020650285510496746
510,0.1021021021021021,0.08273424658338822,0.002034376331433133
511,0.1023023023023023,0.08192883585371985,0.002004174012687869
512,0.10250250250250251,0.08112971104077377,0.0019744150903096337
513,0.10270270270270271,0.08033684130968677,0.001945093151877753
514,0.10290290290290291,0.07955019576881459,0.0019162018757909046
515,0.10310310310310311,0.07876974347264255,0.001887735030019453
516,0.10330330330330331,0.0779954534246739,0.0018596864708741525
517,0.10350350350350351,0.0772272945802937,0.0018320501417909477
518,0.10370370370370371,0.07646523584961021,0.00180482007213178
519,0.1039039039039039,0.07570924610027159,0.0017779903760011021
520,0.1041041041041041,0.07495929416025966,0.0017515552510779897
521,0.1043043043043043,0.07421534882065957,0.0017255089774636321
522,0.1045045045045045,0.07347737883840548,0.0016998459165439921
523,0.1047047047047047,0.07274535293900247,0.001674560509867494
524,0.10490490490490491,0.07201923981922427,0.0016496472780375179
525,0.10510510510510511,0.07129900814978685,0.0016251008196195434
526,0.10530530530530531,0.07058462657799805,0.0016009158100627476
527,0.10550550550550551,0.06987606373038271,0.0015770870006358922
528,0.10570570570570571,0.06917328821528371,0.0015536092173773204
529,0.10590590590590591,0.06847626862543839,0.0015304773600588678
530,0.10610610610610612,0.06778497354053095,0.0015076864011635731
531,0.10630630630630632,0.06709937152972008,0.0014852313848769338
532,0.10650650650650652,0.06641943115414227,0.001463107426091623
533,0.1067067067067067,0.06574512096939046,0.001441309709425446
534,0.1069069069069069,0.0650764095279682,0.0014198334882523757
535,0.10710710710710711,0.06441326538171925,0.0013986740837465532
536,0.10730730730730731,0.0637556570842327,0.001377826883939023
537,0.10750750750750751,0.06310355319322283,0.0013572873427870787
538,0.10770770770770771,0.06245692227288508,0.0013370509792560853
539,0.10790790790790791,0.06181573289622685,0.0013171133764135594
540,0.10810810810810811,0.061179953647373685,0.0012974701805354234
541,0.10830830830830832,0.06054955312385093,0.0012781171002242235
542,0.10850850850850852,0.05992449993884026,0.001259049905539189
543,0.10870870870870872,0.05930476272341203,0.0012402644271379958
544,0.10890890890890892,0.05869031012873241,0.0012217565554300423
545,0.10910910910910912,0.058081110828246046,0.0012035222397411445
546,0.10930930930930931,0.0574771335198341,0.0011855574874894707
547,0.10950950950950951,0.056878346927947125,0.0011678583633725733
548,0.10970970970970971,0.05628471980571388,0.0011504209885654128
549,0.10990990990990991,0.055696220937025046,0.0011332415399291824
550,0.11011011011011011,0.05511281913859229,0.0011163162492308413
551,0.11031031031031031,0.05453448326198287,0.0010996414023731872
552,0.11051051051051052,0.05396118219562954,0.001083213338635358
553,0.11071071071071072,0.05339288486681585,0.0010670284499236125
554,0.11091091091091092,0.05282956024363682,0.0010510831800322647
555,0.11111111111111112,0.052271177336935405,0.0010353740239146517
556,0.11131131131131132,0.05171770520221399,0.0010198975269639806
557,0.11151151151151152,0.05116911294152197,0.0010046502843039581
558,0.11171171171171172,0.05062536970531841,0.0009896289400890543
559,0.11191191191191192,0.05008644469431073,0.0009748301868142874
560,0.11211211211211211,0.049552307161269044,0.0009602507646344088
561,0.11231231231231231,0.04902292641281591,0.0009458874606923485
562,0.11251251251251251,0.048498271811192296,0.0009317371084568365
563,0.11271271271271271,0.047978312775999225,0.0009177965870690404
564,0.11291291291291292,0.04746301878591522,0.0009040628206981384
565,0.11311311311311312,0.04695235938038987,0.0008905327779056772
566,0.11331331331331332,0.046446304161313436,0.0008772034710186417
567,0.11351351351351352,0.045944822794662436,0.000864071955511088
568,0.11371371371371372,0.045447885012121506,0.0008511353293942331
569,0.11391391391391392,0.044955460612681505,0.0008383907326149248
570,0.11411411411411412,0.044467519464213866,0.0008258353464623283
571,0.11431431431431432,0.04398403150502137,0.0008134663929827702
572,0.11451451451451453,0.04350496674536546,0.0008012811344026113
573,0.11471471471471471,0.043030295268970044,0.0007892768725590351
574,0.11491491491491491,0.04255998723450175,0.0007774509483386734
575,0.11511511511511512,0.042094012877027416,0.0007658007411239433
576,0.11531531531531532,0.04163234250944783,0.0007543236682470057
577,0.11551551551551552,0.041174946523908615,0.0007430171844512462
578,0.11571571571571572,0.0407217953931882,0.000731878781360166
579,0.11591591591591592,0.040272859672062615,0.000720905986953607
580,0.11611611611611612,0.039828109998647714,0.0007100963650511963
581,0.11631631631631632,0.039387517095718506,0.0006994475148029215
582,0.11651651651651652,0.03895105177200596,0.0006889570701867441
583,0.11671671671671673,0.03851868492347125,0.000678622699513154
584,0.11691691691691693,0.03809038753455752,0.0006684421049365813
585,0.11711711711711713,0.03766613067941948,0.0006584130219735596
586,0.11731731731731733,0.03724588552313066,0.0006485332190275712
587,0.11751751751751752,0.03682962332286866,0.0006388004969204649
588,0.11771771771771772,0.03641731542907821,0.0006292126884303748
589,0.11791791791791792,0.03600893328661277,0.0006197676578360517
590,0.11811811811811812,0.03560444843585394,0.0006104633004675094
591,0.11831831831831832,0.0352038325138094,0.0006012975422629147
592,0.11851851851851852,0.03480705725518941,0.0005922683393316372
593,0.11871871871871872,0.0344140944934617,0.0005833736775233678
594,0.11891891891891893,0.034024916161885244,0.0005746115720032338
595,0.11911911911911913,0.03363949429452281,0.0005659800668328269
596,0.11931931931931933,0.03325780102723239,0.0005574772345570625
597,0.11951951951951953,0.03287980859863787,0.0005491011757967968
598,0.11971971971971973,0.0325054893510787,0.0005408500188471263
599,0.11991991991991993,0.03213481573153911,0.0005327219192812826
600,0.12012012012012012,0.031767760292556714,0.00052471505956006
601,0.12032032032032032,0.03140429569311047,0.0005168276486466958
602,0.12052052052052052,0.031044394699488824,0.0005090579216271255
603,0.12072072072072072,0.030688030186137343,0.0005014041393355565
604,0.12092092092092092,0.03033517513648648,0.0004938645879852637
605,0.12112112112112113,0.02998580264375944,0.0004864375788045638
606,0.12132132132132133,0.029639885911760228,0.0004791214476778742
607,0.12152152152152153,0.02929739825564231,0.0004719145547918098
608,0.12172172172172173,0.028958313102657552,0.00046481528428622974
609,0.12192192192192193,0.028622603992885964,0.0004578220439101794
610,0.12212212212212213,0.028290244579946323,0.0004509332646826638
611,0.12232232232232233,0.027961208631687596,0.00044414740055817136
612,0.12252252252252253,0.02763547003086151,0.00043746292809690164
613,0.12272272272272274,0.02731300277577645,0.0004308783461396254
614,0.12292292292292292,0.02699378098093269,0.00042439217548710694
615,0.12312312312312312,0.026677778877638968,0.00041800295858404266
616,0.12332332332332333,0.026364970814611113,0.0004117092592074412
617,0.12352352352352353,0.02605533125855214,0.0004055096621593899
618,0.12372372372372373,0.02574883479471451,0.00039940277296415084
619,0.12392392392392393,0.02544545612744434,0.00039338721756951496
620,0.12412412412412413,0.025145170080708098,0.0003874616420523776
621,0.12432432432432433,0.02484795159860144,0.00038162471232845604
622,0.12452452452452453,0.02455377574584084,0.000375875113866105
623,0.12472472472472473,0.02426261770823775,0.00037021155140417624
624,0.12492492492492493,0.023974452793155757,0.0003646327486738508
625,0.12512512512512514,0.0236892564299506,0.00035913744812441186
626,0.12532532532532534,0.023407004170393465,0.0003537244106528847
627,0.12552552552552554,0.02312767168907762,0.00034839241533750944
628,0.12572572572572574,0.022851234783808263,0.0003431402591749688
629,0.12592592592592594,0.022577669375976373,0.0003379667568213504
630,0.12612612612612614,0.022306951510915964,0.00033287074033676295
631,0.12632632632632634,0.02203905735824546,0.0003278510589335794
632,0.12652652652652654,0.021773963212193156,0.00032290657872824423
633,0.12672672672672675,0.021511645491906758,0.00031803618249659325
634,0.12692692692692692,0.02125208074174749,0.00031323876943265363
635,0.12712712712712712,0.02099524563156846,0.00030851325491085567
636,0.12732732732732732,0.02074111695697817,0.00030385857025163145
637,0.12752752752752752,0.020489671639588404,0.0002992736624903265
638,0.12772772772772772,0.020240886727247377,0.00029475749414941224
639,0.12792792792792793,0.01999473939425797,0.0002903090430139172
640,0.12812812812812813,0.019751206941581268,0.00028592730191006417
641,0.12832832832832833,0.019510266797025593,0.00028161127848705104
642,0.12852852852852853,0.019271896515421116,0.0002773599950019358
643,0.12872872872872873,0.01903607377878031,0.00027317248810758557
644,0.12892892892892893,0.01880277639644424,0.00026904780864364165
645,0.12912912912912913,0.018571982305215,0.00026498502143046696
646,0.12932932932932933,0.01834366956947441,0.0002609832050660255
647,0.12952952952952954,0.018117816381289082,0.00025704145172566475
648,0.12972972972972974,0.01789440106050195,0.00025315886696474063
649,0.12992992992992994,0.01767340205481074,0.00024933456952407377
650,0.13013013013013014,0.01745479793983302,0.0002455676911381709
651,0.13033033033033034,0.017238567419158437,0.0002418573763461893
652,0.13053053053053054,0.01702468932438811,0.0002382027823056039
653,0.13073073073073074,0.01681314261516127,0.00023460307860852865
654,0.13093093093093094,0.01660390637916947,0.00023105744710067358
655,0.13113113113113115,0.016396959832158362,0.0002275650817028826
656,0.13133133133133135,0.016192282317917313,0.00022412518823523029
657,0.13153153153153155,0.015989853308256856,0.00022073698424362906
658,0.13173173173173175,0.015789652402974384,0.00021739969882892781
659,0.13193193193193195,0.015591659329807933,0.00021411257247844702
660,0.13213213213213215,0.015395853944378486,0.00021087485689993697
661,0.13233233233233233,0.015202216230120783,0.00020768581485791065
662,0.13253253253253253,0.01501072629820272,0.00020454472001232136
663,0.13273273273273273,0.014821364387433844,0.0002014508567595598
664,0.13293293293293293,0.014634110864162572,0.00019840352007572632
665,0.13313313313313313,0.014448946222162806,0.00019540201536215543
666,0.13333333333333333,0.014265851082509638,0.0001924456582931565
667,0.13353353353353353,0.014084806193444675,0.0001895337746659443
668,0.13373373373373373,0.013905792430230835,0.00018666570025271923
669,0.13393393393393394,0.013728790794997,0.00018384078065488012
670,0.13413413413413414,0.01355378241657245,0.00018105837115932745
671,0.13433433433433434,0.013380748550311492,0.00017831783659683735
672,0.13453453453453454,0.013209670577908107,0.00017561855120246903
673,0.13473473473473474,0.013040530007201023,0.00017295989847798302
674,0.13493493493493494,0.012873308471969326,0.00017034127105624067
675,0.13513513513513514,0.012707987731718572,0.00016776207056755382
676,0.13533533533533534,0.012544549671457721,0.00016522170750796192
677,0.13553553553553555,0.012382976301467084,0.0001627196011094057
678,0.13573573573573575,0.012223249757057112,0.00016025517921177177
679,0.13593593593593595,0.012065352298318633,0.00015782787813678448
680,0.13613613613613615,0.011909266309864237,0.00015543714256371376
681,0.13633633633633635,0.01175497430056126,0.0001530824254068782
682,0.13653653653653655,0.011602458903256308,0.0001507631876949139
683,0.13673673673673675,0.011451702874491668,0.00014847889845178978
684,0.13693693693693695,0.011302689094213435,0.00014622903457953596
685,0.13713713713713716,0.011155400565471901,0.00014401308074267168
686,0.13733733733733736,0.011009820414113934,0.00014183052925429958
687,0.13753753753753756,0.010865931888467762,0.00013968087996384711
688,0.13773773773773773,0.010723718359020263,0.00013756364014643222
689,0.13793793793793793,0.010583163318086656,0.00013547832439382714
690,0.13813813813813813,0.010444250379473136,0.000133424454507002
691,0.13833833833833833,0.010306963278132256,0.00013140155939022258
692,0.13853853853853854,0.01017128586981126,0.00012940917494667903
693,0.13873873873873874,0.01003720213069362,0.0001274468439756294
694,0.13893893893893894,0.00990469615703376,0.00012551411607103122
695,0.13913913913913914,0.009773752164785232,0.0001236105475216408
696,0.13933933933933934,0.009644354489222311,0.00012173570121256254
697,0.13953953953953954,0.009516487584555356,0.00011988914652822399
698,0.13973973973973974,0.009390136023539808,0.00011807045925675895
699,0.13993993993993994,0.009265284497079158,0.00011627922149577516
700,0.14014014014014015,0.009141917813821981,0.00011451502155949403
701,0.14034034034034035,0.009020020899752972,0.00011277745388723199
702,0.14054054054054055,0.00889957879777844,0.00011106611895321578
703,0.14074074074074075,0.008780576667306037,0.00010938062317770403
704,0.14094094094094095,0.008662999783819122,0.00010772057883940203
705,0.14114114114114115,0.00854683353844567,0.00010608560398914742
706,0.14134134134134135,0.008432063437522066,0.00010447532236485138
707,0.14154154154154155,0.00831867510215162,0.00010288936330767547
708,0.14174174174174176,0.008206654267758226,0.0001013273616794293
709,0.14194194194194196,0.008095986783635064,9.978895778116677e-05
710,0.14214214214214216,0.007986658612488592,9.827379727297064e-05
711,0.14234234234234236,0.00787865582997779,9.678153109490003e-05
712,0.14254254254254256,0.0077719646242489955,9.531181538909146e-05
713,0.14274274274274276,0.0076665712954662275,9.386431142299471e-05
714,0.14294294294294296,0.007562462255337281,9.243868551372467e-05
715,0.14314314314314314,0.007459624026635562,9.10346089535169e-05
716,0.14334334334334334,0.0073580432427178466,8.965175793626854e-05
717,0.14354354354354354,0.00725770664703815,8.82898134851502e-05
718,0.14374374374374374,0.007158601092657649,8.694846138127475e-05
719,0.14394394394394394,0.007060713541750868,8.562739209340276e-05
720,0.14414414414414414,0.006964031065108255,8.432630070867863e-05
721,0.14434434434434434,0.006868540841635189,8.304488686437199e-05
722,0.14454454454454455,0.0067742301578475736,8.17828546806192e-05
723,0.14474474474474475,0.00668108640736407,8.053991269414462e-05
724,0.14494494494494495,0.00658909709039515,7.931577379295064e-05
725,0.14514514514514515,0.006498249813229012,7.81101551519621e-05
726,0.14534534534534535,0.006408532287714423,7.692277816960862e-05
727,0.14554554554554555,0.00631993233074077,7.57533684053368e-05
728,0.14574574574574575,0.006232437863715132,7.460165551803323e-05
729,0.14594594594594595,0.0061460369120367574,7.346737320534942e-05
730,0.14614614614614616,0.00606071760456884,7.23502591439127e-05
731,0.14634634634634636,0.005976468173107834,7.125005493041304e-05
732,0.14654654654654656,0.0058932769518502655,7.016650602355024e-05
733,0.14674674674674676,0.005811132376857268,6.909936168683215e-05
734,0.14694694694694696,0.005730022985516825,6.804837493220967e-05
735,0.14714714714714716,0.005649937416003931,6.701330246453636e-05
736,0.14734734734734736,0.005570864406738596,6.599390462684219e-05
737,0.14754754754754756,0.005492792795841971,6.498994534640883e-05
738,0.14774774774774777,0.005415711520590555,6.400119208163423e-05
739,0.14794794794794797,0.005339609616868616,6.302741576967771e-05
740,0.14814814814814817,0.005264476218618895,6.206839077486963e-05
741,0.14834834834834837,0.005190300557291732,6.112389483788037e-05
742,0.14854854854854854,0.00511707196129264,6.019370902563281e-05
743,0.14874874874874874,0.0050447798554283906,5.927761768195012e-05
744,0.14894894894894894,0.0049734137603518296,5.8375408378927384e-05
745,0.14914914914914915,0.0049029632920053546,5.748687186901802e-05
746,0.14934934934934935,0.004833418161063179,5.661180203782129e-05
747,0.14954954954954955,0.004764768172372526,5.574999585756449e-05
748,0.14974974974974975,0.0046970032243937535,5.490125334126804e-05
749,0.14994994994994995,0.004630113308639525,5.4065377497583585e-05
750,0.15015015015015015,0.004564088509113117,5.324217428629527e-05
751,0.15035035035035035,0.004498919001745888,5.243145257447495e-05
752,0.15055055055055055,0.004434595053834058,5.163302409328287e-05
753,0.15075075075075076,0.004371107023474794,5.08467033954014e-05
754,0.15095095095095096,0.0043084453590017625,5.00723078130968e-05
755,0.15115115115115116,0.004246600598420118,4.9309657416895355e-05
756,0.15135135135135136,0.004185563368841102,4.855857497487002e-05
757,0.15155155155155156,0.004125324385916251,4.7818885912523735e-05
758,0.15175175175175176,0.004065874453271316,4.7090418273264316e-05
759,0.15195195195195196,0.00400720446193997,4.637300267946141e-05
760,0.15215215215215216,0.00394930538979732,4.5666472294075356e-05
761,0.15235235235235237,0.0038921683009933675,4.497066278285229e-05
762,0.15255255255255257,0.003835784345386427,4.428541227707549e-05
763,0.15275275275275277,0.0037801447579765683,4.3610561336865896e-05
764,0.15295295295295297,0.003725240858339189,4.294595291502267e-05
765,0.15315315315315317,0.003671064050058742,4.229143232139711e-05
766,0.15335335335335337,0.0036176058201626785,4.1646847187791376e-05
767,0.15355355355355357,0.003564857738555711,4.101204743337519e-05
768,0.15375375375375377,0.0035128114574543923,4.038688523061173e-05
769,0.15395395395395395,0.0034614587108221383,3.9771214971687074e-05
770,0.15415415415415415,0.003410791313804675,3.916489323543367e-05
771,0.15435435435435435,0.003360801162166082,3.856777875474285e-05
772,0.15455455455455455,0.0033114802317253268,3.797973238445746e-05
773,0.15475475475475475,0.0032628205777935223,3.740061706973932e-05
774,0.15495495495495495,0.003214814334611827,3.683029781490266e-05
775,0.15515515515515516,0.0031674537147901014,3.626864165270808e-05
776,0.15535535535535536,0.0031207310087463824,3.571551761411045e-05
777,0.15555555555555556,0.003074638584147184,3.517079669845341e-05
778,0.15575575575575576,0.0030291688853487262,3.4634351844103725e-05
779,0.15595595595595596,0.0029843144328391075,3.410605789952021e-05
780,0.15615615615615616,0.0029400678226814705,3.358579159474998e-05
781,0.15635635635635636,0.002896421725958242,3.307343151334616e-05
782,0.15655655655655656,0.0028533688882164607,3.256885806470087e-05
783,0.15675675675675677,0.0028109021289142457,3.2071953456786713e-05
784,0.15695695695695697,0.0027690143408684764,3.1582601669302295e-05
785,0.15715715715715717,0.002727698489703698,3.110068842721479e-05
786,0.15735735735735737,0.0026869476133023094,3.0626101174693184e-05
787,0.15755755755755757,0.0026467548212560908,3.0158729049428827e-05
788,0.15775775775775777,0.002607113294319082,2.9698462857334155e-05
789,0.15795795795795797,0.0025680162838618917,2.924519504761766e-05
790,0.15815815815815817,0.0025294571113274487,2.8798819688226916e-05
791,0.15835835835835838,0.00249142916768824,2.83592324416558e-05
792,0.15855855855855858,0.0024539259129051057,2.792633054110954e-05
793,0.15875875875875878,0.0024169408753875743,2.750001276702334e-05
794,0.15895895895895898,0.0023804676514558275,2.708017942392867e-05
795,0.15915915915915915,0.0023444999048043134,2.6666732317662554e-05
796,0.15935935935935935,0.0023090313659670115,2.6259574732914425e-05
797,0.15955955955955956,0.002274055831784479,2.585861141110623e-05
798,0.15975975975975976,0.0022395671648725796,2.546374852860001e-05
799,0.15995995995995996,0.0022055592930930483,2.507489367522911e-05
800,0.16016016016016016,0.002172026209025849,2.4691955833147462e-05
801,0.16036036036036036,0.0021389619694434123,2.431484535599296e-05
802,0.16056056056056056,0.002106360694786733,2.3943473948360004e-05
803,0.16076076076076076,0.002074216568643388,2.3577754645576e-05
804,0.16096096096096096,0.00204252383722753,2.321760179377904e-05
805,0.16116116116116116,0.0020112768088618115,2.2862931030290514e-05
806,0.16136136136136137,0.0019804698534613505,2.2513659264279577e-05
807,0.16156156156156157,0.0019500974020197133,2.216970465771473e-05
808,0.16176176176176177,0.0019201539460969642,2.183098660659776e-05
809,0.16196196196196197,0.0018906340373098021,2.1497425722477403e-05
810,0.16216216216216217,0.0018615322868238,2.116894381423673e-05
811,0.16236236236236237,0.0018328433648478097,2.0845463870151808e-05
812,0.16256256256256257,0.0018045620001305059,2.0526910040216595e-05
813,0.16276276276276277,0.0017766829794591242,2.021320761873069e-05
814,0.16296296296296298,0.001749201147160434,1.990428302714618e-05
815,0.16316316316316318,0.0017221114046039058,1.960006379716916e-05
816,0.16336336336336338,0.0016954087097071657,1.930047855411279e-05
817,0.16356356356356358,0.0016690880764437255,1.900545700049775e-05
818,0.16376376376376378,0.0016431445743529962,1.871492989989697e-05
819,0.16396396396396398,0.0016175733280526406,1.8428829061020513e-05
820,0.16416416416416418,0.0015923695167532417,1.8147087322037128e-05
821,0.16436436436436438,0.0015675283737753623,1.7869638535129568e-05
822,0.16456456456456456,0.0015430451860689517,1.7596417551279443e-05
823,0.16476476476476476,0.0015189152937351415,1.7327360205278628e-05
824,0.16496496496496496,0.0014951340895505026,1.7062403300964097e-05
825,0.16516516516516516,0.0014716970184936722,1.6801484596672385e-05
826,0.16536536536536536,0.0014485995772744481,1.654454279091077e-05
827,0.16556556556556556,0.0014258373138653607,1.6291517508241938e-05
828,0.16576576576576577,0.0014034058270356842,1.6042349285378845e-05
829,0.16596596596596597,0.0013813007658879653,1.5796979557486993e-05
830,0.16616616616616617,0.0013595178293970415,1.5555350644690556e-05
831,0.16636636636636637,0.001338052765951579,1.531740573878003e-05
832,0.16656656656656657,0.001316901372898134,1.5083088890117443e-05
833,0.16676676676676677,0.0012960594960877625,1.4852344994737459e-05
834,0.16696696696696697,0.001275523029425178,1.4625119781640337e-05
835,0.16716716716716717,0.0012552879144204694,1.4401359800274764e-05
836,0.16736736736736738,0.0012353501397434012,1.4181012408207134e-05
837,0.16756756756756758,0.0012157057407802868,1.3964025758974857e-05
838,0.16776776776776778,0.0011963507991934663,1.3750348790120955e-05
839,0.16796796796796798,0.0011772814424833794,1.3539931211407113e-05
840,0.16816816816816818,0.0011584938435532505,1.3332723493202921e-05
841,0.16836836836836838,0.0011399842202763956,1.3128676855047949e-05
842,0.16856856856856858,0.0011217488350661537,1.2927743254385039e-05
843,0.16876876876876878,0.0011037839944484545,1.2729875375461492e-05
844,0.16896896896896899,0.0010860860486370224,1.2535026618396302e-05
845,0.1691691691691692,0.0010686513911112288,1.2343151088410392e-05
846,0.1693693693693694,0.001051476458196604,1.2154203585217816e-05
847,0.1695695695695696,0.0010345577286479946,1.1968139592575554e-05
848,0.1697697697697698,0.0010178917232353936,1.1784915267989351e-05
849,0.16996996996996996,0.0010014750043324345,1.160448743257324e-05
850,0.17017017017017017,0.000985304175507547,1.1426813561061029e-05
851,0.17037037037037037,0.0009693758811178123,1.1251851771966662e-05
852,0.17057057057057057,0.0009536868059054713,1.1079560817891923e-05
853,0.17077077077077077,0.0009382336745971198,1.0909900075978947e-05
854,0.17097097097097097,0.0009230132515055989,1.0742829538505547e-05
855,0.17117117117117117,0.0009080223401345535,1.0578309803621231e-05
856,0.17137137137137137,0.0008932577827856911,1.0416302066221692e-05
857,0.17157157157157157,0.0008787164601687178,1.0256768108959834e-05
858,0.17177177177177178,0.0008643952910139743,1.0099670293391397e-05
859,0.17197197197197198,0.0008502912316877472,9.944971551252828e-06
860,0.17217217217217218,0.0008364012758102846,9.792635375870065e-06
861,0.17237237237237238,0.0008227224538764876,9.642625813695465e-06
862,0.17257257257257258,0.0008092518328792997,9.494907455971727e-06
863,0.17277277277277278,0.0007959865159357762,9.349445430520547e-06
864,0.17297297297297298,0.0007829236419158463,9.206205393654107e-06
865,0.17317317317317318,0.0007700603850737553,9.065153522207937e-06
866,0.17337337337337339,0.0007573939546821892,8.926256505692745e-06
867,0.1735735735735736,0.0007449215946690829,8.789481538564127e-06
868,0.1737737737737738,0.0007326405832571031,8.65479631260791e-06
869,0.173973973973974,0.0007205482326058051,8.522169009439689e-06
870,0.1741741741741742,0.0007086418884564638,8.391568293116577e-06
871,0.1743743743743744,0.0006969189297795715,8.262963302859867e-06
872,0.1745745745745746,0.0006853767684249964,8.136323645886715e-06
873,0.1747747747747748,0.000674012848774809,8.011619390349127e-06
874,0.174974974974975,0.0006628246473987525,7.888821058379146e-06
875,0.1751751751751752,0.0006518096727123741,7.767899619237833e-06
876,0.17537537537537537,0.0006409654646377995,7.64882648256748e-06
877,0.17557557557557557,0.0006302895942671395,7.531573491744621e-06
878,0.17577577577577577,0.0006197796635285474,7.416112917333026e-06
879,0.17597597597597597,0.0006094333048548927,7.302417450634738e-06
880,0.17617617617617617,0.000599248180855061,7.190460197337926e-06
881,0.17637637637637638,0.0005892219839878768,7.080214671260048e-06
882,0.17657657657657658,0.0005793524362386258,6.97165478818484e-06
883,0.17677677677677678,0.0005696372887981937,6.864754859791921e-06
884,0.17697697697697698,0.0005600743217447907,6.7594895876774305e-06
885,0.17717717717717718,0.0005506613437282728,6.65583405746444e-06
886,0.17737737737737738,0.0005413961916570408,6.5537637330017376e-06
887,0.17757757757757758,0.0005322767303875166,6.453254450649867e-06
888,0.17777777777777778,0.0005233008524161866,6.354282413652789e-06
889,0.17797797797797799,0.0005144664775741963,6.256824186594202e-06
890,0.1781781781781782,0.0005057715527245091,6.160856689937096e-06
891,0.1783783783783784,0.0004972140514615904,6.0663571946452625e-06
892,0.1785785785785786,0.0004887919738136399,5.973303316885765e-06
893,0.1787787787787788,0.00048050334594733476,5.88167301281077e-06
894,0.178978978978979,0.00047234621987510153,5.791444573418151e-06
895,0.1791791791791792,0.0004643186731648786,5.70259661948888e-06
896,0.1793793793793794,0.00045641880865239135,5.615108096600915e-06
897,0.1795795795795796,0.0004486447541558996,5.528958270217768e-06
898,0.1797797797797798,0.0004409946621934345,5.444126720851132e-06
899,0.17997997997998,0.00043346670970249233,5.360593339295983e-06
900,0.1801801801801802,0.0004260590977621928,5.278338321937543e-06
901,0.1803803803803804,0.0004187700513178828,5.197342166128813e-06
902,0.1805805805805806,0.0004115978189081734,5.117585665637443e-06
903,0.18078078078078078,0.00040454067239440724,5.039049906161315e-06
904,0.18098098098098098,0.0003975969066925348,4.961716260911405e-06
905,0.18118118118118118,0.00039076483950740927,4.8855663862613055e-06
906,0.18138138138138138,0.0003840428110694564,4.810582217461964e-06
907,0.18158158158158158,0.0003774291838737398,4.736745964421098e-06
908,0.18178178178178178,0.0003709223424213952,4.664040107546061e-06
909,0.18198198198198198,0.00036452069296342136,4.592447393649321e-06
910,0.18218218218218218,0.00035822266324682405,4.52195083191549e-06
911,0.18238238238238239,0.00035202670226309335,4.452533689929135e-06
912,0.1825825825825826,0.000345931279999008,4.384179489762391e-06
913,0.1827827827827828,0.00033993488718975446,4.316872004121522e-06
914,0.182982982982983,0.00033403603507434513,4.250595252551389e-06
915,0.1831831831831832,0.0003282332551533299,4.185333497697256e-06
916,0.1833833833833834,0.00032252509894878124,4.121071241622731e-06
917,0.1835835835835836,0.00031691013776654806,4.057793222183338e-06
918,0.1837837837837838,0.00031138696246076075,3.995484409454608e-06
919,0.183983983983984,0.00030595418320057926,3.934130002214032e-06
920,0.1841841841841842,0.0003006104292391694,3.8737154244760096e-06
921,0.1843843843843844,0.00029535434868489054,3.814226322079064e-06
922,0.1845845845845846,0.00029018460827469404,3.7556485593244443e-06
923,0.1847847847847848,0.00028509989314970857,3.6979682156654346e-06
924,0.184984984984985,0.00028009890663300077,3.6411715824465177e-06
925,0.1851851851851852,0.00027518037000950717,3.585245159691771e-06
926,0.1853853853853854,0.0002703430223081147,3.530175652941632e-06
927,0.1855855855855856,0.000265585620085881,3.4759499701374275e-06
928,0.1857857857857858,0.00026090693721438,3.422555218552766e-06
929,0.185985985985986,0.00025630576466816485,3.3699787017713777e-06
930,0.18618618618618618,0.00025178091031532947,3.318207916710412e-06
931,0.18638638638638638,0.0002473311987101517,3.267230550688677e-06
932,0.18658658658658658,0.0002429554708878213,3.2170344785391473e-06
933,0.18678678678678678,0.0002386525841612209,3.1676077597650218e-06
934,0.18698698698698699,0.00023442141191975396,3.1189386357386296e-06
935,0.1871871871871872,0.00023026084343021392,3.0710155269427075e-06
936,0.1873873873873874,0.00022616978363966718,3.0238270302532766e-06
937,0.1875875875875876,0.00022214715298034582,2.9773619162634886e-06
938,0.1877877877877878,0.00021819188717653686,2.931609126647963e-06
939,0.187987987987988,0.00021430293705345003,2.886557771566826e-06
940,0.1881881881881882,0.00021047926834805243,2.8421971271089584e-06
941,0.1883883883883884,0.0002067198615218581,2.798516632773951e-06
942,0.1885885885885886,0.00020302371157565732,2.7555058889919225e-06
943,0.1887887887887888,0.00019938982786617393,2.7131546546809427e-06
944,0.188988988988989,0.00019581723392463358,2.6714528448412378e-06
945,0.1891891891891892,0.00019230496727723487,2.630390528185843e-06
946,0.1893893893893894,0.00018885207926750222,2.58995792480693e-06
947,0.1895895895895896,0.00018545763488051777,2.5501454038775177e-06
948,0.1897897897897898,0.00018212071256900507,2.51094348138778e-06
949,0.18998998998999,0.00017884040408126456,2.4723428179157055e-06
950,0.1901901901901902,0.00017561581429093704,2.4343342164312877e-06
951,0.1903903903903904,0.00017244606102858684,2.39690862013404e-06
952,0.1905905905905906,0.00016933027491509086,2.3600571103231555e-06
953,0.1907907907907908,0.00016626759919681678,2.323770904299795e-06
954,0.190990990990991,0.00016325718958258022,2.28804135330117e-06
955,0.1911911911911912,0.00016029821408236665,2.2528599404658677e-06
956,0.1913913913913914,0.00015738985284780236,2.218218278829853e-06
957,0.1915915915915916,0.00015453129801436364,2.1841081093528706e-06
958,0.1917917917917918,0.00015172175354530914,2.150521298974639e-06
959,0.191991991991992,0.00014896043507732316,2.1174498387004585e-06
960,0.1921921921921922,0.000146246569767854,2.0848858417157847e-06
961,0.1923923923923924,0.0001435793961441374,2.0528215415293293e-06
962,0.1925925925925926,0.00014095816395388796,2.021249290144217e-06
963,0.1927927927927928,0.00013838213401764785,1.990161556256841e-06
964,0.192992992992993,0.0001358505780827792,1.959550923482984e-06
965,0.1931931931931932,0.00013336277867908336,1.9294100886107534e-06
966,0.1933933933933934,0.00013091802897604085,1.8997318598799728e-06
967,0.1935935935935936,0.0001285156326416492,1.8705091552876187e-06
968,0.1937937937937938,0.00012615490370285475,1.8417350009188959e-06
969,0.193993993993994,0.00012383516640755813,1.8134025293035714e-06
970,0.1941941941941942,0.00012155575508818472,1.7855049777972209e-06
971,0.1943943943943944,0.00011931601402680392,1.7580356869869492e-06
972,0.1945945945945946,0.0001171152973217857,1.7309880991212775e-06
973,0.1947947947947948,0.00011495296875598192,1.7043557565637904e-06
974,0.194994994994995,0.00011282840166641688,1.6781323002702e-06
975,0.1951951951951952,0.00011074097881547645,1.6523114682884858e-06
976,0.1953953953953954,0.00010869009226358244,1.6268870942817653e-06
977,0.1955955955955956,0.0001066751432433376,1.601853106073488e-06
978,0.1957957957957958,0.00010469554203513043,1.5772035242147387e-06
979,0.19599599599599601,0.00010275070784418557,1.5529324605731766e-06
980,0.19619619619619622,0.00010084006867904835,1.5290341169434208e-06
981,0.19639639639639642,9.896306123148841e-05,1.505502783678445e-06
982,0.19659659659659662,9.711913075781293e-05,1.482332838341733e-06
983,0.19679679679679682,9.530773096157274e-05,1.4595187443798373e-06
984,0.196996996996997,9.352832387765368e-05,1.437055049815109e-06
985,0.1971971971971972,9.1780379757735e-05,1.4149363859581725e-06
986,0.1973973973973974,9.006337695710836e-05,1.3931574661399804e-06
987,0.1975975975975976,8.837680182283966e-05,1.3717130844630714e-06
988,0.1977977977977978,8.672014858326339e-05,1.3505981145717148e-06
989,0.197997997997998,8.50929192387991e-05,1.329807508440782e-06
990,0.1981981981981982,8.349462345407412e-05,1.3093362951829254e-06
991,0.1983983983983984,8.19247784513427e-05,1.289179579873866e-06
992,0.1985985985985986,8.038290890518921e-05,1.2693325423955008e-06
993,0.1987987987987988,7.886854683850166e-05,1.2497904362965334e-06
994,0.198998998998999,7.738123151970613e-05,1.2305485876704305e-06
995,0.1991991991991992,7.592050936124665e-05,1.211602394050348e-06
996,0.1993993993993994,7.448593381930289e-05,1.1929473233208767e-06
997,0.1995995995995996,7.307706529472924e-05,1.1745789126462388e-06
998,0.1997997997997998,7.169347103520798e-05,1.1564927674147965e-06
999,0.2,7.03347250385994e-05,1.1386845601995545e-06

==> beta_8_92.csv <==
,eps,subgauss,subgamma
0,0.0,1.0,1.0
1,0.0002002002002002002,0.9999909970147138,0.9999725415780201
2,0.0004004004004004004,0.9999639885451748,0.9998903376171454
3,0.0006006006006006007,0.9999189760502979,0.9997536506186
4,0.0008008008008008008,0.9998559619614618,0.9995627503729697
5,0.001001001001001001,0.9997749496822904,0.9993179138320343
6,0.0012012012012012014,0.9996759435883463,0.9990194249800518
7,0.0014014014014014015,0.999558949026737,0.998667574704546
8,0.0016016016016016017,0.9994239723156333,0.9982626606666495
9,0.0018018018018018018,0.9992710207437008,0.9978049871710523
10,0.002002002002002002,0.999100102569444,0.9972948650356066
11,0.0022022022022022024,0.9989112270204633,0.9967326114606361
12,0.0024024024024024027,0.9987044042926242,0.9961185498979981
13,0.0026026026026026027,0.9984796455491401,0.9954530099199482
14,0.002802802802802803,0.9982369629195686,0.9947363270878528
15,0.003003003003003003,0.9979763694987202,0.9939688428207957
16,0.0032032032032032033,0.99769787934548,0.9931509042641273
17,0.0034034034034034037,0.9974015074815451,0.9922828641579974
18,0.0036036036036036037,0.9970872698900726,0.9913650807059187
19,0.003803803803803804,0.996755183514244,0.9903979174434039
20,0.004004004004004004,0.9964052662557421,0.9893817431067186
21,0.004204204204204204,0.9960375369731432,0.988316931501792
22,0.004404404404404405,0.9956520154802225,0.987203861373328
23,0.004604604604604605,0.9952487225441755,0.9860429162741547
24,0.0048048048048048055,0.9948276798837528,0.9848344844348547
25,0.005005005005005005,0.9943889101673111,0.9835789586337133
26,0.005205205205205205,0.9939324370107795,0.9822767360670235
27,0.005405405405405406,0.9934582849755403,0.9809282182197855
28,0.005605605605605606,0.9929664795662272,0.9795338107368358
29,0.0058058058058058064,0.9924570472284383,0.9780939232944441
30,0.006006006006006006,0.9919300153463662,0.9766089694724113
31,0.006206206206206206,0.9913854122403446,0.975079366626703
32,0.006406406406406407,0.9908232671643123,0.9735055357626529
33,0.006606606606606607,0.9902436103031941,0.9718879014087679
34,0.0068068068068068074,0.989646472770199,0.9702268914911681
35,0.007007007007007007,0.9890318866040378,0.9685229372086906
36,0.007207207207207207,0.9883998847660578,0.9667764729086897
37,0.007407407407407408,0.9877505011372958,0.9649879359635626
38,0.007607607607607608,0.9870837705154526,0.963157766648028
39,0.0078078078078078084,0.9863997286117837,0.9612864080171878
40,0.008008008008008008,0.9856984120479125,0.9593743057853977
41,0.00820820820820821,0.9849798583525625,0.9574219082059732
42,0.008408408408408409,0.9842441059582102,0.9554296659517578
43,0.008608608608608608,0.9834911941976593,0.9533980319965778
44,0.00880880880880881,0.9827211633005366,0.9513274614976069
45,0.009009009009009009,0.9819340543897094,0.9492184116786668
46,0.00920920920920921,0.9811299094776256,0.9470713417144828
47,0.00940940940940941,0.9803087714625762,0.9448867126159202
48,0.009609609609609611,0.9794706841248821,0.9426649871162195
49,0.00980980980980981,0.9786156921230037,0.9404066295582535
50,0.01001001001001001,0.9777438409895746,0.9381121057828243
51,0.010210210210210211,0.9768551771273613,0.93578188301802
52,0.01041041041041041,0.9759497478051471,0.9334164297696491
53,0.010610610610610612,0.975027601153542,0.9310162157127715
54,0.010810810810810811,0.9740887861607193,0.9285817115843409
55,0.011011011011011011,0.9731333526680781,0.9261133890769764
56,0.011211211211211212,0.9721613513658344,0.9236117207338788
57,0.011411411411411412,0.9711728337885391,0.9210771798449052
58,0.011611611611611613,0.9701678523105252,0.9185102403438182
59,0.011811811811811812,0.9691464601412827,0.9159113767067211
60,0.012012012012012012,0.9681087113207653,0.9132810638516924
61,0.012212212212212213,0.9670546607146252,0.910619777039634
62,0.012412412412412413,0.9659843640093796,0.9079279917763415
63,0.012612612612612614,0.9648978777075087,0.9052061837158089
64,0.012812812812812813,0.963795259122485,0.9024548285647787
65,0.013013013013013013,0.9626765663737358,0.8996744019885463
66,0.013213213213213214,0.9615418583815388,0.8968653795180275
67,0.013413413413413414,0.960391194861851,0.8940282364580981
68,0.013613613613613615,0.9592246363210727,0.8911634477972132
69,0.013813813813813814,0.9580422440507464,0.8882714881183131
70,0.014014014014014014,0.9568440801221911,0.8853528315110241
71,0.014214214214214215,0.9556302073810735,0.8824079514851572
72,0.014414414414414415,0.954400689441916,0.8794373208855141
73,0.014614614614614616,0.9531555906825426,0.876441411808002
74,0.014814814814814815,0.951894976238463,0.873420695517064
75,0.015015015015015015,0.9506189119971958,0.8703756423644278
76,0.015215215215215216,0.949327464592532,0.8673067217091763
77,0.015415415415415416,0.9480207013987384,0.8642144018391443
78,0.015615615615615617,0.9466986905247022,0.8610991498936402
79,0.015815815815815818,0.9453615008080184,0.8579614317874994
80,0.016016016016016016,0.9440092018090185,0.8548017121364662
81,0.016216216216216217,0.9426418638047435,0.8516204541839076
82,0.01641641641641642,0.9412595577828607,0.8484181197288605
83,0.016616616616616616,0.9398623554355259,0.8451951690554074
84,0.016816816816816817,0.9384503291531893,0.8419520608633861
85,0.01701701701701702,0.9370235520183502,0.838689252200429
86,0.017217217217217216,0.9355820977992576,0.8354071983953302
87,0.017417417417417418,0.9341260409435577,0.8321063529927404
88,0.01761761761761762,0.9326554565718917,0.8287871676891877
89,0.01781781781781782,0.9311704204714423,0.8254500922704183
90,0.018018018018018018,0.9296710090894297,0.8220955745500585
91,0.01821821821821822,0.928157299526559,0.8187240603095908
92,0.01841841841841842,0.9266293695304204,0.815335993239643
93,0.018618618618618618,0.9250872974888396,0.8119318148825846
94,0.01881881881881882,0.9235311624231833,0.8085119645764262
95,0.01901901901901902,0.9219610439816184,0.8050768794000176
96,0.019219219219219222,0.9203770224323258,0.8016269941195389
97,0.01941941941941942,0.9187791786566699,0.7981627411362784
98,0.01961961961961962,0.917167594142325,0.794684550435693
99,0.019819819819819822,0.9155423509763586,0.7911928495377429
100,0.02002002002002002,0.9139035318382731,0.7876880634484968
101,0.02022022022022022,0.9122512199930066,0.7841706146129966
102,0.020420420420420422,0.9105854992838932,0.7806409228693793
103,0.02062062062062062,0.9089064541255839,0.7770994054042447
104,0.02082082082082082,0.9072141694969296,0.773546476709264
105,0.021021021021021023,0.9055087309338252,0.7699825485390193
106,0.021221221221221224,0.9037902245220188,0.766408029870067
107,0.02142142142142142,0.9020587368898825,0.7628233268612168
108,0.021621621621621623,0.9003143552011499,0.7592288428150162
109,0.021821821821821824,0.8985571671476187,0.7556249781404334
110,0.022022022022022022,0.8967872609418193,0.7520121303167281
111,0.022222222222222223,0.895004725309652,0.748390693858501
112,0.022422422422422424,0.8932096494829914,0.7447610602819128
113,0.022622622622622622,0.8914021231922602,0.7411236180720642
114,0.022822822822822823,0.8895822366589732,0.7374787526515223
115,0.023023023023023025,0.8877500805882523,0.7338268463499901
116,0.023223223223223226,0.8859057461613128,0.7301682783751019
117,0.023423423423423424,0.8840493250279221,0.72650342478434
118,0.023623623623623625,0.8821809092988329,0.7228326584580569
119,0.023823823823823826,0.8803005915381893,0.7191563490735959
120,0.024024024024024024,0.8784084647559096,0.7154748630804978
121,0.024224224224224225,0.8765046224000439,0.7117885636767813
122,0.024424424424424426,0.8745891583491094,0.7080978107862885
123,0.024624624624624624,0.8726621669044033,0.704402961037082
124,0.024824824824824825,0.8707237427822943,0.7007043677408815
125,0.025025025025025027,0.8687739811064938,0.6970023808735323
126,0.025225225225225228,0.866812977400308,0.693297347056488
127,0.025425425425425426,0.8648408275788705,0.6895896095393012
128,0.025625625625625627,0.8628576279413575,0.6858795081831053
129,0.025825825825825828,0.8608634751631865,0.6821673794450803
130,0.026026026026026026,0.8588584662881984,0.6784535563638863
131,0.026226226226226227,0.8568426987208247,0.6747383685460543
132,0.02642642642642643,0.8548162702182408,0.6710221421533226
133,0.02662662662662663,0.8527792788825048,0.6673051998909053
134,0.026826826826826827,0.8507318231526857,0.663587860996681
135,0.02702702702702703,0.8486740017969777,0.6598704412312889
136,0.02722722722722723,0.8466059139048061,0.6561532528691212
137,0.027427427427427428,0.844527658878921,0.6524366046901964
138,0.02762762762762763,0.8424393364274843,0.6487208019729047
139,0.02782782782782783,0.8403410465561464,0.6450061464876092
140,0.028028028028028028,0.8382328895601181,0.6412929364910931
141,0.02822822822822823,0.8361149660162333,0.6375814667218381
142,0.02842842842842843,0.8339873767750089,0.6338720283961229
143,0.02862862862862863,0.8318502229526984,0.6301649092049285
144,0.02882882882882883,0.8297036059233422,0.6264603933116375
145,0.02902902902902903,0.8275476273108154,0.6227587613505143
146,0.029229229229229232,0.8253823889808728,0.6190602904259547
147,0.02942942942942943,0.8232079930331938,0.615365254112491
148,0.02962962962962963,0.8210245417934257,0.6116739224555402
149,0.029829829829829832,0.818832137805229,0.6079865619728836
150,0.03003003003003003,0.8166308838223232,0.6043034356568636
151,0.03023023023023023,0.8144208828005347,0.6006248029772856
152,0.030430430430430432,0.812202237889849,0.5969509198850133
153,0.030630630630630633,0.8099750524264655,0.5932820388162436
154,0.03083083083083083,0.8077394299248578,0.5896184086974495
155,0.031031031031031032,0.80549547406984,0.5859602749509768
156,0.031231231231231234,0.8032432887086389,0.5823078795012849
157,0.031431431431431435,0.8009829778429738,0.5786614607818171
158,0.031631631631631636,0.7987146456211445,0.5750212537424877
159,0.03183183183183183,0.7964383963301281,0.5713874898577763
160,0.03203203203203203,0.7941543343876862,0.567760397135413
161,0.03223223223223223,0.7918625643344823,0.5641402001256471
162,0.032432432432432434,0.7895631908262104,0.5605271199310818
163,0.032632632632632635,0.7872563186257369,0.5569213742170678
164,0.03283283283283284,0.7849420525952544,0.5533231772226392
165,0.03303303303303304,0.7826204976884503,0.5497327397719849
166,0.03323323323323323,0.7802917589426903,0.5461502692864375
167,0.033433433433433433,0.7779559414712158,0.5425759697969739
168,0.033633633633633635,0.7756131504553603,0.5390100419572105
169,0.033833833833833836,0.77326349113678,0.5354526830568862
170,0.03403403403403404,0.7709070688097045,0.5319040870358178
171,0.03423423423423424,0.7685439888132057,0.5283644444983179
172,0.03443443443443443,0.766174356523485,0.5248339427280639
173,0.034634634634634634,0.7637982773461819,0.5213127657034067
174,0.034834834834834835,0.7614158567087036,0.5178010941131077
175,0.035035035035035036,0.7590272000525758,0.5142991053724931
176,0.03523523523523524,0.7566324128258163,0.5108069736400134
177,0.03543543543543544,0.7542316004753319,0.5073248698341993
178,0.03563563563563564,0.751824868439339,0.5038529616510011
179,0.035835835835835834,0.7494123221398099,0.5003914135815015
180,0.036036036036036036,0.746994066974943,0.4969403869299913
181,0.03623623623623624,0.7445702083116607,0.4935000398323977
182,0.03643643643643644,0.7421408514781338,0.49007052727505374
183,0.03663663663663664,0.7397061017563333,0.48665200111379925
184,0.03683683683683684,0.7372660643746108,0.48324461009340286
185,0.03703703703703704,0.7348208445003078,0.47984849986729494
186,0.037237237237237236,0.7323705472323953,0.47646381301760143
187,0.03743743743743744,0.7299152775941428,0.47309068907546786
188,0.03763763763763764,0.7274551405258206,0.46972926454166564
189,0.03783783783783784,0.7249902408774311,0.4663796729074683
190,0.03803803803803804,0.7225206834014753,0.46304204467579024
191,0.03823823823823824,0.7200465727457506,0.4597165073825773
192,0.038438438438438444,0.7175680134461833,0.4564031856184398
193,0.03863863863863864,0.715085109919696,0.45310220105051924
194,0.03883883883883884,0.7125979664571095,0.4498136724445793
195,0.03903903903903904,0.7101066872160806,0.4465377156873124
196,0.03923923923923924,0.7076113762140768,0.4432744438088505
197,0.03943943943943944,0.7051121373213877,0.4400239670054765
198,0.039639639639639644,0.7026090742541741,0.43678639266252134
199,0.03983983983983984,0.7001022905675559,0.4335618253774426
200,0.04004004004004004,0.6975918896487387,0.4303503669830741
201,0.04024024024024024,0.6950779747101795,0.4271521165710394
202,0.04044044044044044,0.6925606487827932,0.423967170515319
203,0.04064064064064064,0.6900400147091995,0.4207956224959656
204,0.040840840840840845,0.6875161751370112,0.4176375635229564
205,0.041041041041041046,0.6849892325121648,0.4144930819601783
206,0.04124124124124124,0.6824592890722921,0.41136226354953426
207,0.04144144144144144,0.6799264468401371,0.4082451914351657
208,0.04164164164164164,0.6773908076170145,0.40514194618778304
209,0.041841841841841844,0.674852472976313,0.4020526058290958
210,0.042042042042042045,0.6723115442570439,0.3989772458563362
211,0.042242242242242246,0.6697681225574336,0.3959159392668681
212,0.04244244244244245,0.6672223087285629,0.3928687565828749
213,0.04264264264264264,0.6646742033680522,0.3898357658761192
214,0.04284284284284284,0.6621239068137924,0.3868170327927665
215,0.043043043043043044,0.6595715191377255,0.3838126205782683
216,0.043243243243243246,0.65701714013967,0.38082259010229513
217,0.04344344344344345,0.6544608693411965,0.3778469998837153
218,0.04364364364364365,0.651902805979551,0.37488590611561196
219,0.04384384384384384,0.6493430490016281,0.3719393626903325
220,0.044044044044044044,0.6467816970579925,0.36900742122456326
221,0.044244244244244245,0.6442188484969524,0.36609013108442484
222,0.044444444444444446,0.641654601358682,0.3631875394105812
223,0.04464464464464465,0.6390890533693946,0.3602996911433565
224,0.04484484484484485,0.6365223019355686,0.35742662904785494
225,0.04504504504504505,0.6339544441382243,0.35456839373907645
226,0.045245245245245244,0.6313855767272529,0.35172502370702463
227,0.045445445445445445,0.6288157961157975,0.348896555341799
228,0.04564564564564565,0.6262451983746886,0.3460830229586698
229,0.04584584584584585,0.6236738792269321,0.34328445882312625
230,0.04604604604604605,0.62110193404225,0.34050089317589616
231,0.04624624624624625,0.6185294578316777,0.33773235425792963
232,0.04644644644644645,0.6159565452422129,0.33497886833534496
233,0.046646646646646646,0.6133832905515217,0.3322404597243277
234,0.04684684684684685,0.6108097876626982,0.32951715081598326
235,0.04704704704704705,0.6082361300990806,0.32680896210113336
236,0.04724724724724725,0.6056624109991229,0.32411591219505675
237,0.04744744744744745,0.6030887231113221,0.3214380178621652
238,0.04764764764764765,0.6005151587892028,0.3187752940406149
239,0.04784784784784785,0.5979418099863582,0.31612775386684505
240,0.04804804804804805,0.5953687682515476,0.31349540870004305
241,0.04824824824824825,0.5927961247238521,0.3108782681465299
242,0.04844844844844845,0.5902239701278873,0.3082763400840634
243,0.04864864864864865,0.5876523947690744,0.3056896306860539
244,0.04884884884884885,0.5850814885289685,0.30311814444569135
245,0.049049049049049054,0.5825113408606464,0.300561884199977
246,0.04924924924924925,0.5799420407841527,0.29802085115365873
247,0.04944944944944945,0.5773736768820036,0.2954950449030655
248,0.04964964964964965,0.5748063372947525,0.29298446345983803
249,0.04984984984984985,0.5722401097166111,0.29048910327455213
250,0.05005005005005005,0.5696750813911341,0.28800895926023123
251,0.050250250250250254,0.56711133910696,0.28554402481574676
252,0.050450450450450456,0.5645489691936147,0.28309429184910123
253,0.05065065065065065,0.5619880575173731,0.2806597508005925
254,0.05085085085085085,0.5594286894771822,0.27824039066585626
255,0.05105105105105105,0.5568709500006438,0.27583619901878403
256,0.051251251251251254,0.5543149235400591,0.2734471620343134
257,0.051451451451451455,0.5517606940685322,0.2710732645110892
258,0.051651651651651656,0.5492083450761363,0.26871448989399216
259,0.05185185185185186,0.5466579595661392,0.26637082029653275
260,0.05205205205205205,0.5441096200512917,0.26404223652310954
261,0.05225225225225225,0.5415634085501758,0.2617287180911263
262,0.052452452452452454,0.5390194065836152,0.2594302432529702
263,0.052652652652652655,0.536477695171147,0.2571467890178455
264,0.05285285285285286,0.5339383548275545,0.25487833117346276
265,0.05305305305305306,0.5314014655594622,0.25262484430758014
266,0.05325325325325326,0.5288671068619931,0.25038630182939686
267,0.05345345345345345,0.5263353577154861,0.2481626759907956
268,0.053653653653653655,0.5238062965822765,0.24595393790743203
269,0.053853853853853856,0.5212800014035385,0.24376005757967117
270,0.05405405405405406,0.5187565495961893,0.24158100391336795
271,0.05425425425425426,0.5162360180498549,0.23941674474049132
272,0.05445445445445446,0.5137184831238981,0.2372672468395886
273,0.054654654654654654,0.5112040206445093,0.23513247595609182
274,0.054854854854854855,0.5086927059018578,0.23301239682246186
275,0.055055055055055056,0.5061846136473066,0.23090697317817124
276,0.05525525525525526,0.5036798180906891,0.22881616778952285
277,0.05545545545545546,0.5011783928976462,0.22673994246930476
278,0.05565565565565566,0.4986804111870281,0.2246782580962791
279,0.05585585585585586,0.4961859455283555,0.222631074634505
280,0.056056056056056056,0.4936950679393445,0.22059835115249382
281,0.05625625625625626,0.4912078498834925,0.21858004584219642
282,0.05645645645645646,0.4887243622677267,0.2165761160378211
283,0.05665665665665666,0.48624467544011357,0.2145865182344821
284,0.05685685685685686,0.48376885918763085,0.21261120810667805
285,0.05705705705705706,0.48129698273400046,0.21065014052659803
286,0.05725725725725726,0.4788291147375837,0.2087032695822578
287,0.05745745745745746,0.4763653232893378,0.20677054859546254
288,0.05765765765765766,0.473905675910833,0.20485193013959732
289,0.05785785785785786,0.4714502395523326,0.20294736605724487
290,0.05805805805805806,0.4689990805909329,0.20105680747762977
291,0.05825825825825826,0.4665522648287645,0.19918020483388832
292,0.058458458458458464,0.4641098574912547,0.19731750788016522
293,0.058658658658658665,0.4616719232254512,0.19546866570853585
294,0.05885885885885886,0.4592385260984053,0.1936336267657532
295,0.05905905905905906,0.4568097295956168,0.19181233886982135
296,0.05925925925925926,0.4543855966195386,0.1900047492263936
297,0.05945945945945946,0.4519661894881425,0.18821080444499638
298,0.059659659659659664,0.4495515699335435,0.18643045055507754
299,0.059859859859859865,0.44714179910068547,0.18466363302188063
300,0.06006006006006006,0.4447369375460858,0.1829102967621443
301,0.06026026026026026,0.4423370452366399,0.18117038615962722
302,0.06046046046046046,0.43994218154848486,0.17944384508045805
303,0.06066066066066066,0.43755240526592243,0.17773061688831213
304,0.060860860860860864,0.43516777458040107,0.17603064445941316
305,0.061061061061061066,0.43278834708955605,0.17434387019736144
306,0.06126126126126127,0.43041417979630936,0.1726702360477894
307,0.06146146146146146,0.4280453291080267,0.17100968351284226
308,0.06166166166166166,0.42568185083573273,0.16936215366548768
309,0.061861861861861864,0.4233238001933855,0.16772758716365171
310,0.062062062062062065,0.4209712317972065,0.16610592426418358
311,0.062262262262262266,0.41862419966506964,0.1644971048366481
312,0.06246246246246247,0.41628275721594643,0.16290106837694793
313,0.06266266266266267,0.4139469572694083,0.1613177540207744
314,0.06286286286286287,0.41161685204518594,0.15974710055688873
315,0.06306306306306307,0.40929249316278415,0.15818904644023418
316,0.06326326326326327,0.40697393164115336,0.1566435298048783
317,0.06346346346346346,0.4046612178984169,0.155110488476788
318,0.06366366366366366,0.4023544017516528,0.153589859986436
319,0.06386386386386386,0.4000535324167326,0.15208158158124158
320,0.06406406406406406,0.3977586585082132,0.1505855902378439
321,0.06426426426426426,0.3954698280392846,0.14910182267421046
322,0.06446446446446447,0.39318708842177125,0.14763021536158055
323,0.06466466466466467,0.3909104864661872,0.1461707045362448
324,0.06486486486486487,0.3886400683818462,0.1447232262111615
325,0.06506506506506507,0.38637587977702303,0.14328771618741012
326,0.06526526526526527,0.38411796565917,0.14186411006548394
327,0.06546546546546547,0.38186637043518457,0.14045234325642122
328,0.06566566566566567,0.3796211379117303,0.1390523509927769
329,0.06586586586586587,0.37738231129560873,0.13766406833943512
330,0.06606606606606608,0.37514993319418466,0.13628743020426365
331,0.06626626626626626,0.3729240456158607,0.13492237134861118
332,0.06646646646646646,0.37070468997060385,0.13356882639764794
333,0.06666666666666667,0.36849190707052315,0.13222672985055223
334,0.06686686686686687,0.3662857371304966,0.13089601609054066
335,0.06706706706706707,0.3640862197688483,0.12957661939474696
336,0.06726726726726727,0.3618933940080753,0.1282684739439471
337,0.06746746746746747,0.3597072982756229,0.12697151383213337
338,0.06766766766766767,0.3575279704047102,0.12568567307593895
339,0.06786786786786787,0.3553554476352019,0.12441088562391135
340,0.06806806806806807,0.3531897666145297,0.1231470853656397
341,0.06826826826826828,0.35103096339866097,0.12189420614073301
342,0.06846846846846848,0.3488790734531141,0.12065218174765371
343,0.06866866866866868,0.34673413165402067,0.11942094595240495
344,0.06886886886886887,0.3445961722892352,0.11820043249707456
345,0.06906906906906907,0.3424652290594889,0.11699057510823611
346,0.06926926926926927,0.34034133507959097,0.11579130750520827
347,0.06946946946946947,0.33822452287967375,0.11460256340817278
348,0.06966966966966967,0.3361148244064833,0.11342427654615372
349,0.06986986986986987,0.3340122710247139,0.11225638066485824
350,0.07007007007007007,0.33191689351838694,0.11109880953437928
351,0.07027027027027027,0.3298287220922725,0.10995149695676323
352,0.07047047047047048,0.32774778637335555,0.10881437677344172
353,0.07067067067067068,0.32567411541234265,0.10768738287253021
354,0.07087087087087088,0.3236077376852131,0.10657044919599346
355,0.07107107107107108,0.32154868109480983,0.10546350974667959
356,0.07127127127127128,0.31949697297247354,0.10436649859522432
357,0.07147147147147148,0.31745264007971596,0.1032793498868251
358,0.07167167167167167,0.3154157086099353,0.10220199784788844
359,0.07187187187187187,0.3133862041901697,0.10113437679254929
360,0.07207207207207207,0.31136415188289285,0.10007642112906548
361,0.07227227227227227,0.30934957618784625,0.099028065366088
362,0.07247247247247247,0.30734250104391186,0.09798924411880738
363,0.07267267267267268,0.3053429498310219,0.09695989211497841
364,0.07287287287287288,0.30335094537210716,0.09593994420082397
365,0.07307307307307308,0.3013665099350824,0.09492933534681935
366,0.07327327327327328,0.2993896652348684,0.09392800065335806
367,0.07347347347347348,0.29742043243545063,0.0929358753563
368,0.07367367367367368,0.2954588321519741,0.09195289483240465
369,0.07387387387387388,0.29350488445287326,0.09097899460464817
370,0.07407407407407408,0.2915586088620368,0.0900141103474277
371,0.07427427427427427,0.2896200243610084,0.08905817789165307
372,0.07447447447447447,0.2876891493912189,0.08811113322972691
373,0.07467467467467467,0.28576600185625506,0.08717291252041527
374,0.07487487487487487,0.28385059912415983,0.08624345209360901
375,0.07507507507507508,0.2819429580297651,0.08532268845497772
376,0.07527527527527528,0.28004309487705775,0.08441055829051713
377,0.07547547547547548,0.2781510254415766,0.08350699847099127
378,0.07567567567567568,0.27626676497284125,0.08261194605627044
379,0.07587587587587588,0.27439032819681103,0.08172533829956671
380,0.07607607607607608,0.27252172931837504,0.08084711265156723
381,0.07627627627627628,0.27066098202387134,0.07997720676446725
382,0.07647647647647648,0.2688080994836363,0.07911555849590382
383,0.07667667667667669,0.2669630943545821,0.07826210591279137
384,0.07687687687687689,0.2651259787828033,0.07741678729506023
385,0.07707707707707707,0.2632967644062109,0.0765795411392991
386,0.07727727727727728,0.26147546235719393,0.0757503061623035
387,0.07747747747747748,0.25966208326530876,0.0749290213045299
388,0.07767767767767768,0.2578566372599939,0.07411562573345828
389,0.07787787787787788,0.25605913397331165,0.07331005884686308
390,0.07807807807807808,0.2542695825427148,0.07251226027599404
391,0.07827827827827828,0.25248799161383895,0.07172216988866831
392,0.07847847847847848,0.250714369343319,0.07093972779227503
393,0.07867867867867868,0.24894872340163005,0.07016487433669268
394,0.07887887887887889,0.2471910609759522,0.06939755011712156
395,0.07907907907907909,0.2454413887730577,0.06863769597683135
396,0.07927927927927929,0.2436997130222221,0.06788525300982587
397,0.07947947947947949,0.2419660394781566,0.06714016256342543
398,0.07967967967967968,0.24024037342396276,0.06640236624076801
399,0.07987987987987988,0.23852271967410799,0.0656718059032307
400,0.08008008008008008,0.23681308257742287,0.06494842367277241
401,0.08028028028028028,0.23511146602011762,0.06423216193419844
402,0.08048048048048048,0.2334178734288195,0.06352296333734854
403,0.08068068068068068,0.23173230777362885,0.06282077079920928
404,0.08088088088088088,0.23005477157119478,0.062125527505952
405,0.08108108108108109,0.22838526688780875,0.061437176914897335
406,0.08128128128128129,0.22672379534251663,0.06075566275640667
407,0.08148148148148149,0.225070358110248,0.060080929035703196
408,0.08168168168168169,0.22342495592496303,0.0594129200346217
409,0.08188188188188189,0.22178758908281518,0.058751580313289614
410,0.08208208208208209,0.22015825744533107,0.05809685471173945
411,0.08228228228228228,0.21853696044260515,0.05744868835145407
412,0.08248248248248248,0.21692369707651002,0.05680702663684562
413,0.08268268268268268,0.2153184659239221,0.05617181525666939
414,0.08288288288288288,0.21372126513996048,0.05554300018537311
415,0.08308308308308308,0.21213209246124062,0.05492052768438318
416,0.08328328328328329,0.21055094520914105,0.05430434430332844
417,0.08348348348348349,0.20897782029308307,0.0536943968812027
418,0.08368368368368369,0.20741271421382318,0.05309063254746697
419,0.08388388388388389,0.20585562306675748,0.05249299872309212
420,0.08408408408408409,0.20430654254523753,0.051901443121543225
421,0.08428428428428429,0.20276546794389771,0.05131591374970622
422,0.08448448448448449,0.2012323941619933,0.05073635890875816
423,0.0846846846846847,0.1997073157067485,0.05016272719498184
424,0.0848848848848849,0.1981902266967149,0.049594967500525465
425,0.08508508508508508,0.19668112086513886,0.049033029014108644
426,0.08528528528528528,0.1951799915633382,0.04847686122167538
427,0.08548548548548549,0.19368683176408732,0.047926413906995285
428,0.08568568568568569,0.19220163406501076,0.0473816371522133
429,0.08588588588588589,0.19072439069198402,0.04684248133834933
430,0.08608608608608609,0.18925509350254197,0.046308897145748484
431,0.08628628628628629,0.187793733989294,0.04578083555448286
432,0.08648648648648649,0.18634030328334572,0.04525824784470535
433,0.08668668668668669,0.18489479215772667,0.04474108559695705
434,0.0868868868868869,0.1834571910308236,0.04422930069242838
435,0.0870870870870871,0.18202748996981888,0.04372284531317498
436,0.0872872872872873,0.18060567869413394,0.043221671942289736
437,0.0874874874874875,0.17919174657887682,0.04272573336403067
438,0.08768768768768768,0.177785682658294,0.04223498266390639
439,0.08788788788788789,0.17638747562922513,0.04174937322871982
440,0.08808808808808809,0.17499711385456224,0.04126885874657037
441,0.08828828828828829,0.1736145853667102,0.04079339320681614
442,0.08848848848848849,0.1722398778710507,0.040322930899996265
443,0.08868868868868869,0.17087297874940766,0.03985742641771455
444,0.08888888888888889,0.16951387506351434,0.0393968346524852
445,0.0890890890890891,0.16816255355848186,0.038941110797540784
446,0.0892892892892893,0.16681900066626837,0.038490210346604235
447,0.0894894894894895,0.16548320250914866,0.03804408909362447
448,0.0896896896896897,0.16415514490318403,0.03760270313247719
449,0.0898898898898899,0.1628348133616916,0.03716600885663128
450,0.0900900900900901,0.16152219309871324,0.03673396295878136
451,0.0902902902902903,0.16021726903248334,0.036306522430447415
452,0.09049049049049049,0.15892002578889503,0.03588364456154207
453,0.09069069069069069,0.15763044770496473,0.035465286939906505
454,0.09089089089089089,0.156348518832295,0.03505140745081502
455,0.09109109109109109,0.1550742229405341,0.0346419642764496
456,0.0912912912912913,0.15380754352083356,0.03423691589534481
457,0.0914914914914915,0.15254846378930184,0.03383622108180373
458,0.0916916916916917,0.15129696669045503,0.03343983890528544
459,0.0918918918918919,0.1500530349006634,0.03304772872976506
460,0.0920920920920921,0.14881665083159376,0.03265985021306646
461,0.0922922922922923,0.14758779663364754,0.032276163306168795
462,0.0924924924924925,0.14636645419939356,0.03189662825248703
463,0.0926926926926927,0.14515260516699585,0.03152120558712742
464,0.0928928928928929,0.1439462309236362,0.031149856136118127
465,0.09309309309309309,0.14274731260893028,0.03078254101561599
466,0.09329329329329329,0.14155583111833786,0.03041922163108984
467,0.09349349349349349,0.14037176710656704,0.030059859676481015
468,0.0936936936936937,0.13919510099097077,0.02970441713334121
469,0.0938938938938939,0.1380258129549368,0.029352856269949032
470,0.0940940940940941,0.1368638829512705,0.02900513964040521
471,0.0942942942942943,0.1357092907055691,0.02866123008370698
472,0.0944944944944945,0.13456201571958878,0.028321090722802547
473,0.0946946946946947,0.13342203727460308,0.027984684963625987
474,0.0948948948948949,0.13228933443475255,0.027651976494112943
475,0.0950950950950951,0.1311638860503859,0.027322929283198006
476,0.0952952952952953,0.13004567076139179,0.02699750757979379
477,0.0954954954954955,0.12893466700052095,0.026675675911752718
478,0.0956956956956957,0.12783085299669927,0.02635739908481169
479,0.0958958958958959,0.12673420677832986,0.02604264218152015
480,0.0960960960960961,0.12564470617658557,0.025731370560152157
481,0.0962962962962963,0.1245623288286913,0.025423549853602945
482,0.0964964964964965,0.1234870521811942,0.025119145968270123
483,0.0966966966966967,0.12241885349322429,0.024818125082920518
484,0.0968968968968969,0.1213577098397428,0.024520453647542594
485,0.0970970970970971,0.12030359811477936,0.024226098382185146
486,0.0972972972972973,0.11925649503465713,0.023935026275782735
487,0.0974974974974975,0.11821637714120625,0.02364720458496827
488,0.0976976976976977,0.1171832208049646,0.02336260083287301
489,0.0978978978978979,0.11615700222836628,0.023081182807914668
490,0.09809809809809811,0.11513769744891701,0.022802918562573674
491,0.09829829829829831,0.1141252823423571,0.022527776412158588
492,0.0984984984984985,0.11311973262581064,0.022255724933560324
493,0.0986986986986987,0.11212102386092125,0.02198673296399618
494,0.0988988988988989,0.11112913145697481,0.021720769599743853
495,0.0990990990990991,0.11014403067400762,0.02145780419486559
496,0.0992992992992993,0.10916569662590059,0.0211978063599234
497,0.0994994994994995,0.10819410428345937,0.0209407459606851
498,0.0996996996996997,0.10722922847748,0.020686593116821965
499,0.0998998998998999,0.10627104390179934,0.020435318200598133
500,0.1001001001001001,0.10531952511633136,0.020186891835552306
501,0.10030030030030031,0.10437464655008753,0.019941284895171885
502,0.10050050050050051,0.10343638250418273,0.01969846850156002
503,0.10070070070070071,0.10250470715482489,0.01945841402409577
504,0.10090090090090091,0.10157959455628962,0.01922109307808801
505,0.10110110110110111,0.1006610186438786,0.018986477523422994
506,0.1013013013013013,0.09974895323686236,0.0187545394632063
507,0.1015015015015015,0.09884337204140602,0.01852525124239892
508,0.1017017017017017,0.09794424865348007,0.018298585446448676
509,0.1019019019019019,0.09705155656175325,0.01807451489991628
510,0.1021021021021021,0.09616526915046958,0.017853012665097093
511,0.1023023023023023,0.09528535970230825,0.017634052040638365
512,0.10250250250250251,0.09441180140122657,0.01741760656015264
513,0.10270270270270271,0.09354456733528599,0.017203649990827304
514,0.10290290290290291,0.09268363049946032,0.016992156332030817
515,0.10310310310310311,0.091828963798427,0.016783099813915577
516,0.10330330330330331,0.09098054004934068,0.016576454896018042
517,0.10350350350350351,0.09013833198458902,0.01637219626585598
518,0.10370370370370371,0.0893023122545306,0.01617029883752369
519,0.1039039039039039,0.08847245343021508,0.015970737750284646
520,0.1041041041041041,0.08764872800608493,0.01577348836716247
521,0.1043043043043043,0.08683110840265926,0.015578526273530308
522,0.1045045045045045,0.08601956696919923,0.015385827275698675
523,0.1047047047047047,0.0852140759863548,0.015195367399502073
524,0.10490490490490491,0.08441460766879325,0.015007122888884793
525,0.10510510510510511,0.08362113416780871,0.014821070204485882
526,0.10530530530530531,0.08283362757391312,0.014637186022223653
527,0.10550550550550551,0.08205205991940819,0.014455447231879871
528,0.10570570570570571,0.08127640318093847,0.014275830935683857
529,0.10590590590590591,0.08050662928202516,0.014098314446896703
530,0.10610610610610612,0.07974271009558115,0.01392287528839585
531,0.10630630630630632,0.07898461744640614,0.013749491191260163
532,0.10650650650650652,0.07823232311366322,0.013578140093355761
533,0.1067067067067067,0.07748579883333534,0.013408800137922642
534,0.1069069069069069,0.07674501630066237,0.013241449672162498
535,0.10710710710710711,0.0760099471725593,0.013076067245827872
536,0.10730730730730731,0.0752805630700138,0.012912631609812635
537,0.10750750750750751,0.07455683558046436,0.012751121714744074
538,0.10770770770770771,0.07383873626015923,0.012591516709576932
539,0.10790790790790791,0.07312623663649458,0.012433795940189328
540,0.10810810810810811,0.07241930821033343,0.012277938947980776
541,0.10830830830830832,0.07171792245830426,0.012123925468472529
542,0.10850850850850852,0.07102205083507968,0.011971735429910348
543,0.10870870870870872,0.07033166477563514,0.011821348951869917
544,0.10890890890890892,0.06964673569748724,0.011672746343864929
545,0.10910910910910912,0.06896723500291206,0.011525908103958139
546,0.10930930930930931,0.06829313408114351,0.01138081491737536
547,0.10950950950950951,0.06762440431055058,0.011237447655122664
548,0.10970970970970971,0.0669610170607954,0.01109578737260698
549,0.10990990990990991,0.0663029436949702,0.010955815308259988
550,0.11011011011011011,0.06565015557171416,0.010817512882165635
551,0.11031031031031031,0.0650026240473099,0.010680861694691332
552,0.11051051051051052,0.0643603204777595,0.010545843525123009
553,0.11071071071071072,0.06372321622084012,0.010412440330304024
554,0.11091091091091092,0.06309128263813908,0.010280634243278174
555,0.11111111111111112,0.06246449109706879,0.01015040757193684
556,0.11131131131131132,0.06184281297286059,0.010021742797670385
557,0.11151151151151152,0.061226219650538774,0.009894622574023992
558,0.11171171171171172,0.06061468252687368,0.009769029725357876
559,0.11191191191191192,0.06000817301231427,0.009644947245512186
560,0.11211211211211211,0.059406662532900695,0.009522358296476506
561,0.11231231231231231,0.058810122532155326,0.009401246207064132
562,0.11251251251251251,0.05821852447295461,0.009281594471591303
563,0.11271271271271271,0.05763183983937933,0.009163386748561271
564,0.11291291291291292,0.057050040138544804,0.009046606859353469
565,0.11311311311311312,0.05647309690241061,0.008931238786917811
566,0.11331331331331332,0.05590098168956981,0.008817266674474225
567,0.11351351351351352,0.05533366608701763,0.008704674824217412
568,0.11371371371371372,0.05477112171189965,0.008593447696026974
569,0.11391391391391392,0.054213320213239866,0.008483569906183085
570,0.11411411411411412,0.05366023327364792,0.008375026226087557
571,0.11431431431431432,0.053111832611006285,0.008267801580990553
572,0.11451451451451453,0.05256808998013699,0.008161881048722924
573,0.11471471471471471,0.05202897717444796,0.008057249858434281
574,0.11491491491491491,0.05149446602755896,0.007953893389336828
575,0.11511511511511512,0.05096452841490774,0.007851797169455076
576,0.11531531531531532,0.05043913625533536,0.00775094687438139
577,0.11551551551551552,0.04991826151265166,0.007651328326037523
578,0.11571571571571572,0.04940187619718063,0.007552927491442219
579,0.11591591591591592,0.048889952367285286,0.007455730481484736
580,0.11611611611611612,0.04838246213087309,0.007359723549704667
581,0.11631631631631632,0.04787937764688066,0.0072648930910777215
582,0.11651651651651652,0.04738067112673919,0.007171225640807872
583,0.11671671671671673,0.04688631483581927,0.007078707873125697
584,0.11691691691691693,0.04639628109485646,0.006987326600092972
585,0.11711711711711713,0.04591054228135666,0.006897068770413678
586,0.11731731731731733,0.04542907083098178,0.0068079214682513125
587,0.11751751751751752,0.04495183923891579,0.006719871912052629
588,0.11771771771771772,0.04447882006121104,0.00663290745337786
589,0.11791791791791792,0.04400998591611515,0.006547015575737375
590,0.11811811811811812,0.043545309485378235,0.006462183893434832
591,0.11831831831831832,0.04308476351554059,0.006378400150416942
592,0.11851851851851852,0.04262832081920132,0.006295652219129712
593,0.11871871871871872,0.0421759542762673,0.006213928099381379
594,0.11891891891891893,0.04172763683518302,0.006133215917211829
595,0.11911911911911913,0.041283341514141356,0.006053503923768825
596,0.11931931931931933,0.04084304140227505,0.005974780494190768
597,0.11951951951951953,0.04040670966082934,0.005897034126496214
598,0.11971971971971973,0.03997431952431544,0.005820253440480043
599,0.11991991991991993,0.03954584430164537,0.005744427176616414
600,0.12012012012012012,0.03912125737724783,0.005669544194968424
601,0.12032032032032032,0.038700532212165344,0.0055955934741044955
602,0.12052052052052052,0.03828364234513289,0.005522564110021586
603,0.12072072072072072,0.03787056139363797,0.005450445315075117
604,0.12092092092092092,0.03746126305496219,0.005379226416915784
605,0.12112112112112113,0.0370557211072043,0.005308896857433033
606,0.12132132132132133,0.036653909410285256,0.005239446191705473
607,0.12152152152152153,0.03625580190693491,0.005170864086958022
608,0.12172172172172173,0.03586137262366055,0.005103140321525899
609,0.12192192192192193,0.03547059567169753,0.005036264783825466
610,0.12212212212212213,0.035083445247942005,0.0049702274713318605
611,0.12232232232232233,0.03469989563586568,0.004905018489563468
612,0.12252252252252253,0.03431992120641299,0.004840628051073246
613,0.12272272272272274,0.033943496418880566,0.004777046474446857
614,0.12292292292292292,0.03357059582177925,0.004714264183307667
615,0.12312312312312312,0.03320119405367847,0.004652271705328518
616,0.12332332332332333,0.03283526584403362,0.004591059671250388
617,0.12352352352352353,0.0324727860139959,0.004530618813907842
618,0.12372372372372373,0.03211372947720515,0.004470939967261309
619,0.12392392392392393,0.0317580712405657,0.0044120140654361545
620,0.12412412412412413,0.03140578640500517,0.004353832141768598
621,0.12432432432432433,0.031056850166216662,0.004296385327858367
622,0.12452452452452453,0.030711237815383926,0.004239664852628235
623,0.12472472472472473,0.03036892473989033,0.004183662041390237
624,0.12492492492492493,0.030029886424010978,0.0041283683149187095
625,0.12512512512512514,0.029694098449588598,0.004073775188530093
626,0.12532532532532534,0.029361536496693166,0.0040198742711694616
627,0.12552552552552554,0.029032176344265415,0.003966657264503794
628,0.12572572572572574,0.028705993870744073,0.00391411596202197
629,0.12592592592592594,0.02838296505467744,0.003862242248141479
630,0.12612612612612614,0.028063065975318956,0.0038110280973217784
631,0.12632632632632634,0.02774627281320708,0.0037604655731844055
632,0.12652652652652654,0.027432561850729675,0.003710546827639684
633,0.12672672672672675,0.027121909472672786,0.0036612641000200903
634,0.12692692692692692,0.026814292166754124,0.003612609716220257
635,0.12712712712712712,0.026509686524141176,0.0035645760878435725
636,0.12732732732732732,0.02620806923995446,0.003517155711355388
637,0.12752752752752752,0.025909417113755474,0.003470341167242762
638,0.12772772772772772,0.02561370705001986,0.0034241251191807773
639,0.12792792792792793,0.02532091605859584,0.0033785003132053805
640,0.12812812812812813,0.02503102125514786,0.003333459576892735
641,0.12832832832832833,0.024743999861585878,0.0032889958185450276
642,0.12852852852852853,0.02445982920648002,0.003245102026382783
643,0.12872872872872873,0.024178486725461135,0.0032017712677435946
644,0.12892892892892893,0.023899949961607027,0.003158996688287276
645,0.12912912912912913,0.023624196565814663,0.0031167715112073876
646,0.12932932932932933,0.02335120429715855,0.00307508903644917
647,0.12952952952952954,0.02308095102323518,0.0030339426399338
648,0.12972972972972974,0.022813414720493728,0.002993325772788951
649,0.12992992992992994,0.0225485734745534,0.0029532319605856797
650,0.13013013013013014,0.022286405480507164,0.0029136548025815554
651,0.13033033033033034,0.022026889043212133,0.002874587970970029
652,0.13053053053053054,0.02177000257756696,0.0028360252101360586
653,0.13073073073073074,0.02151572460877585,0.0027979603359178434
654,0.13093093093093094,0.021264033772599906,0.002760387234874805
655,0.13113113113113115,0.02101490881559552,0.002723299863561647
656,0.13133133133133135,0.02076832859533999,0.00268669224780852
657,0.13153153153153155,0.020524272080644685,0.002650558482007288
658,0.13173173173173175,0.020282718351755786,0.002614892728403835
659,0.13193193193193195,0.020043646600542465,0.0025796892163963544
660,0.13213213213213215,0.019807036130673115,0.002544942241839686
661,0.13233233233233233,0.019572866357779432,0.0025106461663555557
662,0.13253253253253253,0.019341116809608334,0.0024767954166487836
663,0.13273273273273273,0.019111767126162464,0.002443384483829371
664,0.13293293293293293,0.018884797059828564,0.0024104079227404616
665,0.13313313313313313,0.018660186475494542,0.0023778603512921346
666,0.13333333333333333,0.01843791535065496,0.0023457364498010204
667,0.13353353353353353,0.018217963775505195,0.002314030960335663
668,0.13373373373373373,0.01800031195302449,0.002282738686067656
669,0.13393393393393394,0.01778494019904781,0.002251854490628488
670,0.13413413413413414,0.017571828942326735,0.0022213732974720375
671,0.13433433433433434,0.017360958724579677,0.00219129008924276
672,0.13453453453453454,0.017152310200531217,0.002161599907149471
673,0.13473473473473474,0.016945864137940872,0.002132297850344702
674,0.13493493493493494,0.016741601417621543,0.0021033790753096485
675,0.13513513513513514,0.016539503033447485,0.0020748387952445953
676,0.13533533533533534,0.016339550092352054,0.0020466722794648447
677,0.13553553553553555,0.016141723814315525,0.002018874852802119
678,0.13573573573573575,0.015946005532342766,0.0019914418950113615
679,0.13593593593593595,0.01575237669243111,0.0019643688401829325
680,0.13613613613613615,0.015560818853528634,0.0019376511761601723
681,0.13633633633633635,0.015371313687482615,0.0019112844439622637
682,0.13653653653653655,0.015183842978978682,0.0018852642372124133
683,0.13673673673673675,0.014998388625470647,0.0018595862015712832
684,0.13693693693693695,0.014814932637100845,0.0018342460341756151
685,0.13713713713713716,0.014633457136611632,0.0018092394830820893
686,0.13733733733733736,0.014453944359247815,0.0017845623467163038
687,0.13753753753753756,0.01427637665265009,0.00176021047332691
688,0.13773773773773773,0.014100736476739957,0.0017361797604448022
689,0.13793793793793793,0.013927006403595659,0.0017124661543473827
690,0.13813813813813813,0.013755169117320077,0.0016890656495278562
691,0.13833833833833833,0.01358520741389977,0.0016659742881694934
692,0.13853853853853854,0.013417104201056067,0.0016431881596248646
693,0.13873873873873874,0.013250842498087778,0.0016207033998999819
694,0.13893893893893894,0.013086405435706067,0.001598516191143339
695,0.13913913913913914,0.012923776255861216,0.0015766227611398033
696,0.13933933933933934,0.012762938311561712,0.0015550193828093165
697,0.13953953953953954,0.01260387506668559,0.0015337023737104023
698,0.13973973973973974,0.012446570095784247,0.0015126680955484075
699,0.13993993993993994,0.012291007083878697,0.0014919129536884645
700,0.14014014014014015,0.012137169826248646,0.001471433396673158
701,0.14034034034034035,0.011985042228214119,0.001451225915744818
702,0.14054054054054055,0.011834608304910241,0.0014312870443724454
703,0.14074074074074075,0.011685852181054751,0.001411613357783212
704,0.14094094094094095,0.011538758090708846,0.0013922014724985366
705,0.14114114114114115,0.011393310377031035,0.0013730480458746413
706,0.14134134134134135,0.011249493492024578,0.0013541497756476234
707,0.14154154154154155,0.011107291996278128,0.0013355033994829572
708,0.14174174174174176,0.010966690558700087,0.00131710569452943
709,0.14194194194194196,0.01082767395624656,0.001298953476977453
710,0.14214214214214216,0.010690227073643133,0.0012810436016217276
711,0.14234234234234236,0.010554334903100458,0.0012633729614282248
712,0.14254254254254256,0.010419982544023898,0.0012459384871054502
713,0.14274274274274276,0.01028715520271726,0.001228737146679976
714,0.14294294294294296,0.01015583819208071,0.0012117659450761704
715,0.14314314314314314,0.010026016931303032,0.0011950219237001323
716,0.14334334334334334,0.00989767694554822,0.0011785021600277622
717,0.14354354354354354,0.00977080386563676,0.0011622037671969807
718,0.14374374374374374,0.009645383427721407,0.0011461238936040096
719,0.14394394394394394,0.009521401472957653,0.0011302597225037198
720,0.14414414414414414,0.009398843947169194,0.0011146084716140165
721,0.14434434434434434,0.00927769690050819,0.001099167392724197
722,0.14454454454454455,0.009157946487110628,0.001083933771307282
723,0.14474474474474475,0.009039578964746789,0.0010689049261362648
724,0.14494494494494495,0.008922580694466992,0.0010540782089042747
725,0.14514514514514515,0.008806938140242644,0.0010394510038485862
726,0.14534534534534535,0.008692637868602734,0.0010250207273784717
727,0.14554554554554555,0.008579666548265884,0.0010107848277068625
728,0.14574574574574575,0.008468010949767964,0.0009967407844857614
729,0.14594594594594595,0.008357657945085573,0.0009828861084454146
730,0.14614614614614616,0.00824859450725515,0.0009692183410371822
731,0.14634634634634636,0.008140807709988223,0.0009557350540800925
732,0.14654654654654656,0.008034284727282449,0.0009424338494110282
733,0.14674674674674676,0.007929012833028971,0.0009293123585385499
734,0.14694694694694696,0.0078249794006158,0.0009163682423002896
735,0.14714714714714716,0.007722171902527659,0.0009035991905239109
736,0.14734734734734736,0.00762057790994202,0.0008910029216915807
737,0.14754754754754756,0.007520185092321801,0.0008785771826079451
738,0.14774774774774777,0.007420981217004516,0.00086631974807157
739,0.14794794794794797,0.007322954148788093,0.0008542284205498155
740,0.14814814814814817,0.007226091849513494,0.0008423010298571143
741,0.14834834834834837,0.007130382377644105,0.0008305354328366265
742,0.14854854854854854,0.007035813887842055,0.0008189295130452403
743,0.14874874874874874,0.006942374630541553,0.0008074811804418946
744,0.14894894894894894,0.006850052951519331,0.0007961883710791823
745,0.14914914914914915,0.006758837291462232,0.0007850490467982208
746,0.14934934934934935,0.0066687161855320636,0.0007740611949267454
747,0.14954954954954955,0.006579678262927795,0.0007632228279804128
748,0.14974974974974975,0.0064917122464451926,0.0007525319833672718
749,0.14994994994994995,0.006404806952033923,0.0007419867230953761
750,0.15015015015015015,0.006318951288352293,0.0007315851334835271
751,0.15035035035035035,0.0062341342563196145,0.0007213253248750937
752,0.15055055055055055,0.0061503449486663584,0.0007112054313548979
753,0.15075075075075076,0.006067572549482063,0.0007012236104691335
754,0.15095095095095096,0.005985806333761232,0.0006913780429482925
755,0.15115115115115116,0.00590503566694714,0.0006816669324330641
756,0.15135135135135136,0.005825250004473735,0.000672088505203198
757,0.15155155155155156,0.005746438891305641,0.0006626410099092781
758,0.15175175175175176,0.005668591961476389,0.0006533227173073986
759,0.15195195195195196,0.005591698937624939,0.0006441319199967214
760,0.15215215215215216,0.0055157496305305,0.0006350669321598596
761,0.15235235235235237,0.005440733938645827,0.0006261260893060954
762,0.15255255255255257,0.0053666418476290105,0.0006173077480173837
763,0.15275275275275277,0.005293463429873778,0.0006086102856971174
764,0.15295295295295297,0.005221188844038513,0.0006000321003216417
765,0.15315315315315317,0.0051498083345739,0.0005915716101944798
766,0.15335335335335337,0.005079312231249414,0.0005832272537032412
767,0.15355355355355357,0.00500969094867859,0.0005749974890792052
768,0.15375375375375377,0.004940934985843228,0.0005668807941595312
769,0.15395395395395395,0.004873034925616615,0.0005588756661520943
770,0.15415415415415415,0.0048059814342856595,0.0005509806214028998
771,0.15435435435435435,0.004739765261072314,0.000543194195166068
772,0.15455455455455455,0.004674377237653973,0.0005355149413763526
773,0.15475475475475475,0.004609808277683259,0.0005279414324241845
774,0.15495495495495495,0.004546049376306992,0.0005204722589331971
775,0.15515515515515516,0.004483091609684566,0.0005131060295402184
776,0.15535535535535536,0.004420926134505745,0.0005058413706777169
777,0.15555555555555556,0.004359544187507887,0.0004986769263586573
778,0.15575575575575576,0.004298937084992753,0.0004916113579637551
779,0.15595595595595596,0.004239096222342877,0.00048464334403110714
780,0.15615615615615616,0.004180013073537591,0.0004777715800481665
781,0.15635635635635636,0.004121679190668759,0.00047099477824604874
782,0.15655655655655656,0.004064086203456289,0.00046431166739614347
783,0.15675675675675677,0.004007225818763407,0.0004577209926090011
784,0.15695695695695697,0.003951089820111873,0.00045122151513548285
785,0.15715715715715717,0.0038956700671970916,0.00044481201217014797
786,0.15735735735735737,0.003840958495403177,0.0004384912766568543
787,0.15755755755755757,0.003786947115318092,0.00043225811709654994
788,0.15775775775775777,0.0037336280122488323,0.0004261113573572391
789,0.15795795795795797,0.003680993345736781,0.0004200498364860939
790,0.15815815815815817,0.0036290353490732153,0.00041407240852369564
791,0.15835835835835838,0.003577746328815059,0.00040817794232038336
792,0.15855855855855858,0.003527118664300917,0.0004023653213546861
793,0.15875875875875878,0.003477144807167436,0.00039663344355381794
794,0.15895895895895898,0.0034278172808660462,0.00039098122111622157
795,0.15915915915915915,0.003379128680180126,0.0003854075803361304
796,0.15935935935935935,0.0033310716707426126,0.0003799114614301338
797,0.15955955955955956,0.003283638988554181,0.00037449181836572796
798,0.15975975975975976,0.003236823439501925,0.000369147618691823
799,0.15995995995995996,0.003190617898878672,0.0003638778433711987
800,0.16016016016016016,0.0031450153109029225,0.0003586814866148752
801,0.16036036036036036,0.003100008688239505,0.0003535575557183935
802,0.16056056056056056,0.003055591111520934,0.00034850507089997316
803,0.16076076076076076,0.0030117557288695486,0.0003435230651405369
804,0.16096096096096096,0.0029684957554204647,0.0003386105840255815
805,0.16116116116116116,0.0029258044728453607,0.0003337666855888666
806,0.16136136136136137,0.00288367522887718,0.00032899044015792034
807,0.16156156156156157,0.002842101436835735,0.0003242809302013253
808,0.16176176176176177,0.002801076575154281,0.00031963725017777704
809,0.16196196196196197,0.002760594186907104,0.0003150585063868951
810,0.16216216216216217,0.0027206478793381345,0.0003105438168217617
811,0.16236236236236237,0.002681231323390627,0.00030609231102318024
812,0.16256256256256257,0.002642338253237976,0.0003017031299356299
813,0.16276276276276277,0.0026039624658156335,0.00029737542576489416
814,0.16296296296296298,0.0025660978203542535,0.00029310836183736014
815,0.16316316316316318,0.0025287382379139828,0.0002889011124609516
816,0.16336336336336338,0.002491877700920057,0.000284752862787696
817,0.16356356356356358,0.0024555102526996183,0.0002806628086778984
818,0.16376376376376378,0.002419629997019875,0.0002766301565659064
819,0.16396396396396398,0.0023842310976275754,0.0002726541233274531
820,0.16416416416416418,0.0023493077777898353,0.000268733936148558
821,0.16436436436436438,0.0023148543198364025,0.0002648688323959687
822,0.16456456456456456,0.002280865064703304,0.00026105805948913323
823,0.16476476476476476,0.0022473344114779365,0.00025730087477367284
824,0.16496496496496496,0.0022142568169456964,0.0002535965453963604
825,0.16516516516516516,0.002181626795138041,0.0002499443481815655
826,0.16536536536536536,0.0021494389168821245,0.00024634356950916736
827,0.16556556556556556,0.0021176878093519895,0.00024279350519391114
828,0.16576576576576577,0.0020863681556213165,0.00023929346036619472
829,0.16596596596596597,0.0020554746942178116,0.00023584274935427275
830,0.16616616616616617,0.002025002218679198,0.00023244069556785702
831,0.16636636636636637,0.001994945577110887,0.00022908663138310298
832,0.16656656656656657,0.001965299671745302,0.00022577989802896665
833,0.16676676676676677,0.0019360594585029218,0.00022251984547491394
834,0.16696696696696697,0.001907219946555035,0.00021930583231997243
835,0.16716716716716717,0.0018787761978882479,0.0002161372256831066
836,0.16736736736736738,0.0018507233268707367,0.0002130134010949041
837,0.16756756756756758,0.0018230564998203108,0.00020993374239056014
838,0.16776776776776778,0.0017957709345742532,0.0002068976416041422
839,0.16796796796796798,0.001768861900061003,0.0002039044988641244
840,0.16816816816816818,0.0017423247158736713,0.00020095372229017624
841,0.16836836836836838,0.0017161547518454176,0.00019804472789119025
842,0.16856856856856858,0.0016903474276267045,0.00019517693946453956
843,0.16876876876876878,0.0016648982122644512,0.00019234978849654705
844,0.16896896896896899,0.001639802623783087,0.000189562714064154
845,0.1691691691691692,0.0016150562287675437,0.00018681516273777555
846,0.1693693693693694,0.0015906546419481853,0.00018410658848533277
847,0.1695695695695696,0.0015665935257877033,0.00018143645257744044
848,0.1697697697697698,0.0015428685900699718,0.0001788042234937462
849,0.16996996996996996,0.0015194755914909007,0.00017620937683040445
850,0.17017017017017017,0.0014964103332512832,0.0001736513952086681
851,0.17037037037037037,0.0014736686646516762,0.00017112976818459713
852,0.17057057057057057,0.0014512464806892785,0.00016864399215985913
853,0.17077077077077077,0.0014291397216568665,0.0001661935702936153
854,0.17097097097097097,0.001407344372743791,0.0001637780124154827
855,0.17117117117117117,0.0013858564636390072,0.00016139683493955406
856,0.17137137137137137,0.001364672068136218,0.00015904956077946708
857,0.17157157157157157,0.0013437873037410674,0.00015673571926451223
858,0.17177177177177178,0.0013231983312804517,0.00015445484605676368
859,0.17197197197197198,0.0013029013545139288,0.00015220648306922728
860,0.17217217217217218,0.0012828926197472371,0.00014999017838498668
861,0.17237237237237238,0.0012631684154479543,0.0001478054861773451
862,0.17257257257257258,0.0012437250718632688,0.00014565196663094286
863,0.17277277277277278,0.0012245589606399022,0.00014352918586384476
864,0.17297297297297298,0.0012056664944461843,0.00014143671585058749
865,0.17317317317317318,0.0011870441265962749,0.00013937413434617044
866,0.17337337337337339,0.0011686883506765544,0.00013734102481098367
867,0.1735735735735736,0.0011505957001741829,0.00013533697633666167
868,0.1737737737737738,0.0011327627481078314,0.00013336158357285115
869,0.173973973973974,0.001115186106660604,0.0001314144466548836
870,0.1741741741741742,0.0010978624268151395,0.00012949517113234124
871,0.1743743743743744,0.0010807883979909072,0.00012760336789850575
872,0.1745745745745746,0.0010639607476837045,0.00012573865312068259
873,0.1747747747747748,0.001047376241107351,0.0001239006481713868
874,0.174974974974975,0.0010310316808375933,0.00012208897956038258
875,0.1751751751751752,0.0010149239064582158,0.00012030327886756712
876,0.17537537537537537,0.0009990497942093735,0.0001185431826766878
877,0.17557557557557557,0.0009834062566381233,0.00011680833250988379
878,0.17577577577577577,0.000967990242251199,0.00011509837476304106
879,0.17597597597597597,0.0009527987351699954,0.00011341296064195557
880,0.17617617617617617,0.0009378287547877683,0.00011175174609928884
881,0.17637637637637638,0.0009230773554290798,0.00011011439177231297
882,0.17657657657657658,0.0009085416260114542,0.00010850056292143038
883,0.17677677677677678,0.0008942186897092762,0.000106909929369465
884,0.17697697697697698,0.000880105703619906,0.00010534216544170983
885,0.17717717717717718,0.000866199858432042,0.00010379694990672874
886,0.17737737737737738,0.0008524983780962901,0.00010227396591789443
887,0.17757757757757758,0.0008389985194979909,0.00010077290095566713
888,0.17777777777777778,0.0008256975721322626,9.929344677058999e-05
889,0.17797797797797799,0.0008125928577812678,9.783529932700616e-05
890,0.1781781781781782,0.0007996817301937322,9.639815874748085e-05
891,0.1783783783783784,0.0007869615747666688,9.498172925792246e-05
892,0.1785785785785786,0.0007744298082293463,9.358571913339772e-05
893,0.1787787787787788,0.0007620838783294709,9.220984064462392e-05
894,0.178978978978979,0.000749921263521604,9.085381000514348e-05
895,0.1791791791791792,0.00073793947265779,8.951734731915777e-05
896,0.1793793793793794,0.0007261360446804158,8.820017653002697e-05
897,0.1795795795795796,0.0007145085483172763,8.690202536941409e-05
898,0.1797797797797798,0.0007030545817788657,8.562262530707915e-05
899,0.17997997997998,0.0006917717724578691,8.436171150130407e-05
900,0.1801801801801802,0.0006806577766308715,8.311902274994787e-05
901,0.1803803803803804,0.000669710279162269,8.189430144212377e-05
902,0.1805805805805806,0.0006589269932103778,8.06872935104864e-05
903,0.18078078078078078,0.0006483056599357464,7.949774838412865e-05
904,0.18098098098098098,0.0006378440482116532,7.83254189420746e-05
905,0.18118118118118118,0.0006275399543368066,7.717006146736609e-05
906,0.18138138138138138,0.0006173912017502141,7.60314356017325e-05
907,0.18158158158158158,0.0006073956407482411,7.490930430083834e-05
908,0.18178178178178178,0.0005975511482038419,7.380343379010237e-05
909,0.18198198198198198,0.0005878556272879598,7.271359352107958e-05
910,0.18218218218218218,0.0005783070071930952,7.163955612840092e-05
911,0.18238238238238239,0.0005689032428590268,7.058109738726261e-05
912,0.1825825825825826,0.0005596423147006921,6.953799617145943e-05
913,0.1827827827827828,0.0005505222283382126,6.851003441195566e-05
914,0.182982982982983,0.0005415410143290618,6.749699705598643e-05
915,0.1831831831831832,0.0005326967279023678,6.649867202668276e-05
916,0.1833833833833834,0.0005239874486953456,6.551485018321537e-05
917,0.1835835835835836,0.0005154112804918527,6.454532528144944e-05
918,0.1837837837837838,0.0005069663509630596,6.358989393510592e-05
919,0.183983983983984,0.0004986508114102295,6.264835557742048e-05
920,0.1841841841841842,0.0004904628365096033,6.17205124232973e-05
921,0.1843843843843844,0.0004824006240593738,6.080616943194921e-05
922,0.1845845845845846,0.0004744623947287538,5.990513427001997e-05
923,0.1847847847847848,0.0004666463918091212,5.901721727518083e-05
924,0.184984984984985,0.0004589508809672386,5.814223142019818e-05
925,0.1851851851851852,0.00045137415000053683,5.727999227746411e-05
926,0.1853853853853854,0.0004439145085944588,5.643031798398586e-05
927,0.1855855855855856,0.00043657028808184923,5.559302920682794e-05
928,0.1857857857857858,0.0004293398412043856,5.4767949109000464e-05
929,0.185985985985986,0.0004222215418760505,5.395490331579091e-05
930,0.18618618618618618,0.0004152137849486184,5.3153719881530855e-05
931,0.18638638638638638,0.00040831498597916177,5.236422925679336e-05
932,0.18658658658658658,0.0004015235809995728,5.1586264256017625e-05
933,0.18678678678678678,0.00039483802628807675,5.081966002555222e-05
934,0.18698698698698699,0.000388256798142734,5.00642540121145e-05
935,0.1871871871871872,0.0003817783926569351,4.931988593165978e-05
936,0.1873873873873874,0.000375401325496857,4.8586397738656076e-05
937,0.1875875875875876,0.0003691241316808886,4.786363359575806e-05
938,0.1877877877877878,0.0003629453653610119,4.715143984387694e-05
939,0.187987987987988,0.0003568635996061274,4.644966497264014e-05
940,0.1881881881881882,0.00035087742618731155,4.57581595912358e-05
941,0.1883883883883884,0.000344985455365011,4.507677639963981e-05
942,0.1885885885885886,0.0003391863156781426,4.440537016021599e-05
943,0.1887887887887888,0.0003334786537351097,4.3743797669690226e-05
944,0.188988988988989,0.0003278611340067125,4.309191773148909e-05
945,0.1891891891891892,0.00032233243862094777,4.2449591128442216e-05
946,0.1893893893893894,0.0003168912671596862,4.1816680595840706e-05
947,0.1895895895895896,0.00031153633645722114,4.119305079484998e-05
948,0.1897897897897898,0.00030626638040067203,4.057856828627038e-05
949,0.18998998998999,0.000301080149732241,3.997310150464284e-05
950,0.1901901901901902,0.00029597641185330394,3.937652073269411e-05
951,0.1903903903903904,0.00029095395063033383,3.878869807611787e-05
952,0.1905905905905906,0.00028601156620264144,3.820950743868791e-05
953,0.1907907907907908,0.0002811480747919204,3.763882449769826e-05
954,0.190990990990991,0.00027636230851359623,3.707652667972671e-05
955,0.1911911911911912,0.0002716531151899618,3.652249313671818e-05
956,0.1913913913913914,0.0002670193581650839,3.597660472238257e-05
957,0.1915915915915916,0.0002624599161214841,3.543874396890471e-05
958,0.1917917917917918,0.00025797368289857096,3.4908795063961043e-05
959,0.191991991991992,0.000253559567312823,3.4386643828040644e-05
960,0.1921921921921922,0.00024921649297970005,3.3872177692065337e-05
961,0.1923923923923924,0.0002449433981372871,3.3365285675306026e-05
962,0.1925925925925926,0.00024073923547164396,3.2865858363591114e-05
963,0.1927927927927928,0.00023660297194386454,3.237378788780384e-05
964,0.192992992992993,0.00023253358861882696,3.188896790266383e-05
965,0.1931931931931932,0.00022853008049562542,3.141129356579062e-05
966,0.1933933933933934,0.00022459145633967214,3.094066151704462e-05
967,0.1935935935935936,0.00022071673851646256,3.0476969858142226e-05
968,0.1937937937937938,0.00021690496282698713,3.002011813254159e-05
969,0.193993993993994,0.000213155178344785,2.9570007305596076e-05
970,0.1941941941941942,0.00020946644725462318,2.912653974497141e-05
971,0.1943943943943944,0.00020583784469279374,2.868961920132302e-05
972,0.1945945945945946,0.00020226845858902027,2.8259150789231428e-05
973,0.1947947947947948,0.0001987573895099533,2.783504096839064e-05
974,0.194994994994995,0.00019530375050425862,2.741719752504834e-05
975,0.1951951951951952,0.00019190666694927092,2.7005529553692583e-05
976,0.1953953953953954,0.00018856527639921858,2.659994743898358e-05
977,0.1955955955955956,0.00018527872843499248,2.620036283792648e-05
978,0.1957957957957958,0.00018204618451546242,2.580668866228233e-05
979,0.19599599599599601,0.0001788668178303189,2.541883906121415e-05
980,0.19619619619619622,0.00017573981315443867,2.5036729404165416e-05
981,0.19639639639639642,0.00017266436670375265,2.4660276263967216e-05
982,0.19659659659659662,0.0001696396859926184,2.4289397400172042e-05
983,0.19679679679679682,0.00016666498969267183,2.3924011742610516e-05
984,0.196996996996997,0.00016373950749316106,2.3564039375169226e-05
985,0.1971971971971972,0.0001608624799627391,2.3209401519785032e-05
986,0.1973973973973974,0.00015803315841271594,2.2860020520655736e-05
987,0.1975975975975976,0.00015525080476174976,2.2515819828661352e-05
988,0.1977977977977978,0.00015251469140197078,2.2176723985995557e-05
989,0.197997997997998,0.00014982410106652804,2.1842658611003627e-05
990,0.1981981981981982,0.00014717832669854466,2.151355038322413e-05
991,0.1983983983983984,0.00014457667132147356,2.1189327028632063e-05
992,0.1985985985985986,0.00014201844791084253,2.0869917305080916e-05
993,0.1987987987987988,0.00013950297926737542,2.0555250987940665e-05
994,0.198998998998999,0.00013702959789148382,2.0245258855929425e-05
995,0.1991991991991992,0.0001345976458591104,1.9939872677136382e-05
996,0.1993993993993994,0.0001322064746989228,1.9639025195233327e-05
997,0.1995995995995996,0.00012985544527083893,1.934265011587204e-05
998,0.1997997997997998,0.00012754392764587985,1.9050682093266406e-05
999,0.2,0.00012527130098733232,1.876305671695459e-05
